Precoding for Dual Polarization Soliton Transmission

We consider dual-polarized optical multi-soliton pulse transmission. Modulating the nonlinear spectrum, it becomes highly correlated in noisy fiber links. We propose a simple precoding to significantly reduce the correlation, allowing disjoint detection of spectral amplitudes.

==> EVM_ldv1-1.dat <==
   5.0000000e-03   3.6944957e-03
   1.0490000e-01   2.0722223e-02
   2.0500000e-01   3.9158577e-02
   4.0500000e-01   3.7673393e-02
   5.0500000e-01   3.9191785e-02
   6.0500000e-01   4.3845954e-02
   7.0500000e-01   6.3910318e-02
   9.0500000e-01   6.1152842e-02
   1.0050000e+00   5.9165347e-02
   1.1050000e+00   5.9318149e-02
   1.2050000e+00   7.8374023e-02
   1.4050000e+00   9.5629251e-02
   1.5050000e+00   7.5019524e-02
   1.6050000e+00   7.2594077e-02
   1.7050000e+00   7.8872465e-02
   1.9050000e+00   1.0081552e-01
   2.0050000e+00   8.5840784e-02
   2.1049000e+00   8.0378986e-02
   2.2049000e+00   9.0918186e-02
   2.4049000e+00   1.2641716e-01
   2.5049000e+00   1.0010717e-01
   2.6049000e+00   9.0652637e-02
   2.7049000e+00   1.0117927e-01
   2.8049000e+00   1.7199500e-01
   3.0049000e+00   1.1432538e-01
   3.1049000e+00   1.0415554e-01
   3.2049000e+00   1.0775699e-01
   3.3049000e+00   1.3541383e-01
   3.5049000e+00   1.2685100e-01
   3.6049000e+00   1.1432613e-01
   3.7049000e+00   1.1728419e-01
   3.8049000e+00   1.6354623e-01
   4.1049000e+00   1.2381694e-01
   4.2049000e+00   1.1425061e-01
   4.3049000e+00   1.2399686e-01
   4.6049000e+00   1.3202154e-01
   4.7049000e+00   1.1848536e-01
   4.8049000e+00   1.4492319e-01


==> EVM_ldv1-2.dat <==
   5.0000000e-03   2.3095900e-03
   1.0490000e-01   1.2578546e-02
   2.0500000e-01   2.0761162e-02
   3.0500000e-01   2.9914391e-02
   4.0500000e-01   2.3602368e-02
   5.0500000e-01   2.6121526e-02
   6.0500000e-01   2.8045815e-02
   7.0500000e-01   3.8108300e-02
   8.0500000e-01   7.7232584e-02
   9.0500000e-01   4.4252511e-02
   1.0050000e+00   4.4847839e-02
   1.1050000e+00   4.6084281e-02
   1.2050000e+00   5.2911803e-02
   1.3050000e+00   1.0708746e-01
   1.4050000e+00   7.2617952e-02
   1.5050000e+00   7.4066670e-02
   1.6050000e+00   6.9930809e-02
   1.7050000e+00   7.6674723e-02
   1.8050000e+00   1.4782646e-01
   1.9050000e+00   9.8451113e-02
   2.0050000e+00   9.3915563e-02
   2.1049000e+00   1.0413506e-01
   2.2049000e+00   1.0766843e-01
   2.3049000e+00   1.4330467e-01
   2.4049000e+00   1.4543199e-01
   2.5049000e+00   1.3950644e-01
   2.6049000e+00   1.4412773e-01
   2.7049000e+00   1.5206800e-01
   2.8049000e+00   1.7423486e-01
   2.9049000e+00   2.4915322e-01
   3.0049000e+00   1.9165915e-01
   3.1049000e+00   1.9565284e-01
   3.2049000e+00   2.0885848e-01
   3.3049000e+00   2.1035405e-01
   3.4049000e+00   2.7094606e-01
   3.5049000e+00   2.3416143e-01
   3.6049000e+00   2.4783245e-01
   3.7049000e+00   2.6193685e-01
   3.8049000e+00   2.7863009e-01
   3.9049000e+00   2.9555429e-01
   4.0049000e+00   3.2635826e-01
   4.1049000e+00   3.0875943e-01
   4.2049000e+00   3.2596138e-01
   4.3049000e+00   3.3208789e-01
   4.4049000e+00   3.7817760e-01
   4.5049000e+00   3.7770541e-01
   4.6049000e+00   3.7930291e-01
   4.7049000e+00   3.9257218e-01
   4.8049000e+00   3.9990851e-01
   4.9049000e+00   4.4278887e-01
   5.0000000e+00   4.7883665e-01


==> EVM_ldv2-1.dat <==
   5.0000000e-03   1.4810370e-03
   1.0490000e-01   6.8464584e-03
   2.0500000e-01   1.0703506e-02
   3.0500000e-01   1.3380616e-02
   4.0500000e-01   2.0261957e-02
   5.0500000e-01   2.6110909e-02
   6.0500000e-01   2.9702447e-02
   7.0500000e-01   3.8519801e-02
   8.0500000e-01   4.2619441e-02
   9.0500000e-01   5.0295522e-02
   1.0050000e+00   6.2880499e-02
   1.1050000e+00   7.5570329e-02
   1.2050000e+00   7.0658742e-02
   1.3050000e+00   8.2834113e-02
   1.4050000e+00   9.0350200e-02
   1.5050000e+00   1.1106198e-01
   1.6050000e+00   1.1227533e-01
   1.7050000e+00   1.1006036e-01
   1.8050000e+00   1.3222276e-01
   1.9050000e+00   1.4462690e-01
   2.0050000e+00   1.5822218e-01
   2.1049000e+00   1.7625491e-01
   2.2049000e+00   1.6727117e-01
   2.3049000e+00   1.7666397e-01
   2.4049000e+00   1.9896736e-01
   2.5049000e+00   2.5267293e-01
   2.6049000e+00   2.6623418e-01
   2.7049000e+00   2.5347487e-01
   2.8049000e+00   2.6997395e-01
   2.9049000e+00   3.0178824e-01
   3.0049000e+00   3.0333971e-01
   3.1049000e+00   3.3537771e-01
   3.2049000e+00   4.1969550e-01
   3.3049000e+00   3.6594598e-01
   3.4049000e+00   3.4086302e-01
   3.5049000e+00   3.9168372e-01
   3.6049000e+00   4.0135270e-01
   3.7049000e+00   4.1665307e-01
   3.8049000e+00   4.3924981e-01
   3.9049000e+00   4.5640962e-01
   4.0049000e+00   4.4117979e-01
   4.1049000e+00   4.7544673e-01
   4.2049000e+00   5.2299514e-01
   4.3049000e+00   5.1283944e-01
   4.4049000e+00   5.1616886e-01
   4.5049000e+00   5.6139484e-01
   4.6049000e+00   6.1538576e-01
   4.7049000e+00   6.4231791e-01
   4.8049000e+00   6.3496422e-01
   4.9049000e+00   6.6879250e-01
   5.0000000e+00   6.9871680e-01


==> EVM_ldv2-2.dat <==
   5.0000000e-03   1.0101090e-03
   1.0490000e-01   4.5173509e-03
   2.0500000e-01   6.1632560e-03
   3.0500000e-01   7.8052719e-03
   4.0500000e-01   9.1935847e-03
   5.0500000e-01   1.0046189e-02
   6.0500000e-01   1.0996964e-02
   7.0500000e-01   1.2097791e-02
   8.0500000e-01   1.2451173e-02
   9.0500000e-01   1.3195484e-02
   1.0050000e+00   1.4424035e-02
   1.1050000e+00   1.5918919e-02
   1.2050000e+00   1.4415396e-02
   1.3050000e+00   1.6348911e-02
   1.4050000e+00   1.5483018e-02
   1.5050000e+00   1.7805954e-02
   1.6050000e+00   1.7806806e-02
   1.7050000e+00   1.7289880e-02
   1.8050000e+00   1.7627752e-02
   1.9050000e+00   1.9997236e-02
   2.0050000e+00   1.8684760e-02
   2.1049000e+00   2.1974860e-02
   2.2049000e+00   2.1298534e-02
   2.3049000e+00   2.0579475e-02
   2.4049000e+00   2.0602946e-02
   2.5049000e+00   2.2503642e-02
   2.6049000e+00   2.4107197e-02
   2.7049000e+00   2.2656405e-02
   2.8049000e+00   2.3181651e-02
   2.9049000e+00   2.3096409e-02
   3.0049000e+00   2.4352392e-02
   3.1049000e+00   2.4593020e-02
   3.2049000e+00   2.5753267e-02
   3.3049000e+00   2.6763999e-02
   3.4049000e+00   2.4312506e-02
   3.5049000e+00   2.6130111e-02
   3.6049000e+00   2.7577616e-02
   3.7049000e+00   2.6543538e-02
   3.8049000e+00   2.9939734e-02
   3.9049000e+00   2.8151581e-02
   4.0049000e+00   2.7695093e-02
   4.1049000e+00   2.9142511e-02
   4.2049000e+00   3.0144789e-02
   4.3049000e+00   2.9531233e-02
   4.4049000e+00   2.9644766e-02
   4.5049000e+00   2.8922858e-02
   4.6049000e+00   3.1758291e-02
   4.7049000e+00   3.2070603e-02
   4.8049000e+00   3.1671382e-02
   4.9049000e+00   3.1069238e-02
   5.0000000e+00   3.2091165e-02


==> PhaseDetectBackRot.dat <==
   1.1000000e-02   1.5664641e+00
   2.1000000e-02   1.5539722e+00
   3.1000000e-02   1.5748366e+00
   4.0900000e-02   1.5159093e+00
   5.0900000e-02   1.5939730e+00
   6.0900000e-02   1.6015397e+00
   7.0900000e-02   1.5804317e+00
   8.0900000e-02   1.6076956e+00
   9.0900000e-02   1.5160933e+00
   1.0090000e-01   1.5277655e+00
   1.1090000e-01   1.4910216e+00
   1.2090000e-01   1.5138261e+00
   1.3090000e-01   1.5194731e+00
   1.4090000e-01   1.5594023e+00
   1.5100000e-01   1.4761480e+00
   1.6100000e-01   1.3807171e+00
   1.7100000e-01   1.6527979e+00
   1.8100000e-01   1.4013847e+00
   1.9100000e-01   1.6295295e+00
   2.0100000e-01   1.4397699e+00
   2.1100000e-01   1.5189961e+00
   2.2100000e-01   1.4157372e+00
   2.3100000e-01   1.5031799e+00
   2.4100000e-01   1.6695537e+00
   2.5100000e-01   1.3847284e+00
   2.6100000e-01   1.7580694e+00
   2.7100000e-01   1.6938173e+00
   2.8100000e-01   1.4284888e+00
   2.9100000e-01   1.5419388e+00
   3.0100000e-01   1.7519261e+00
   3.1100000e-01   1.6070479e+00
   3.2100000e-01   1.2455878e+00
   3.3100000e-01   1.7464956e+00
   3.4100000e-01   1.5972532e+00
   3.5100000e-01   1.6891199e+00
   3.6100000e-01   1.6217892e+00
   3.7100000e-01   1.5561243e+00
   3.8100000e-01   1.9493694e+00
   3.9100000e-01   1.4600565e+00
   4.0100000e-01   1.6468372e+00
   4.1100000e-01   1.6226439e+00
   4.2100000e-01   1.8122744e+00
   4.3100000e-01   1.5333100e+00
   4.4100000e-01   1.1902219e+00
   4.5100000e-01   1.3892409e+00
   4.6100000e-01   1.5609797e+00
   4.7100000e-01   1.5882945e+00
   4.8100000e-01   1.7529338e+00
   4.9100000e-01   1.5740926e+00
   5.0100000e-01   1.8181922e+00
   5.1100000e-01   1.3553733e+00
   5.2100000e-01   1.7783871e+00
   5.3100000e-01   1.5941173e+00
   5.4100000e-01   1.6945240e+00
   5.5100000e-01   1.6520412e+00
   5.6100000e-01   1.7728495e+00
   5.7100000e-01   1.8082212e+00
   5.8100000e-01   1.4699329e+00
   5.9100000e-01   1.7533247e+00
   6.0100000e-01   1.0612899e+00
   6.1100000e-01   1.7295552e+00
   6.2100000e-01   1.5613804e+00
   6.3100000e-01   1.4728588e+00
   6.4100000e-01   1.2208443e+00
   6.5100000e-01   1.3831153e+00
   6.6100000e-01   1.7192089e+00
   6.7100000e-01   1.4892294e+00
   6.8100000e-01   1.6067485e+00
   6.9100000e-01   1.9232383e+00
   7.0100000e-01   1.6019585e+00
   7.1100000e-01   1.2776357e+00
   7.2100000e-01   1.4898989e+00
   7.3100000e-01   2.0767538e+00
   7.4100000e-01   1.4642201e+00
   7.5100000e-01   1.4265769e+00
   7.6100000e-01   1.5894261e+00
   7.7100000e-01   1.3317923e+00
   7.8100000e-01   1.5191554e+00
   7.9100000e-01   1.2998735e+00
   8.0100000e-01   1.8801832e+00
   8.1100000e-01   1.2232097e+00
   8.2100000e-01   1.5434742e+00
   8.3100000e-01   1.8343450e+00
   8.4100000e-01   1.8637639e+00
   8.5100000e-01   1.8069632e+00
   8.6100000e-01   1.4860997e+00
   8.7100000e-01   1.6743369e+00
   8.8100000e-01   1.3014081e+00
   8.9100000e-01   1.3863475e+00
   9.0100000e-01   1.4380009e+00
   9.1100000e-01   1.3448122e+00
   9.2100000e-01   1.6647395e+00
   9.3100000e-01   1.2952771e+00
   9.4100000e-01   1.1969305e+00
   9.5100000e-01   1.1541859e+00
   9.6100000e-01   1.5757165e+00
   9.7100000e-01   2.1930081e+00
   9.8100000e-01   1.8381130e+00
   9.9100000e-01   1.4267090e+00
   1.0001000e+00   1.4176249e+00


==> PhaseDetectPolConj.dat <==
   1.1000000e-02   1.5676141e+00
   2.1000000e-02   1.5544762e+00
   3.1000000e-02   1.5776254e+00
   4.0900000e-02   1.5380852e+00
   5.0900000e-02   1.5922762e+00
   6.0900000e-02   1.6013855e+00
   7.0900000e-02   1.5764242e+00
   8.0900000e-02   1.5818989e+00
   9.0900000e-02   1.5362110e+00
   1.0090000e-01   1.5260526e+00
   1.1090000e-01   1.5078255e+00
   1.2090000e-01   1.5569363e+00
   1.3090000e-01   1.5365740e+00
   1.4090000e-01   1.5514887e+00
   1.5100000e-01   1.5314592e+00
   1.6100000e-01   1.4949638e+00
   1.7100000e-01   1.6233876e+00
   1.8100000e-01   1.5232409e+00
   1.9100000e-01   1.6392326e+00
   2.0100000e-01   1.5464366e+00
   2.1100000e-01   1.5163010e+00
   2.2100000e-01   1.4934947e+00
   2.3100000e-01   1.5931486e+00
   2.4100000e-01   1.6430915e+00
   2.5100000e-01   1.4651983e+00
   2.6100000e-01   1.7673675e+00
   2.7100000e-01   1.6600256e+00
   2.8100000e-01   1.4267616e+00
   2.9100000e-01   1.4862863e+00
   3.0100000e-01   1.6646548e+00
   3.1100000e-01   1.5050571e+00
   3.2100000e-01   1.5967651e+00
   3.3100000e-01   1.5853675e+00
   3.4100000e-01   1.5770455e+00
   3.5100000e-01   1.5039079e+00
   3.6100000e-01   1.6671701e+00
   3.7100000e-01   1.5349494e+00
   3.8100000e-01   1.5334492e+00
   3.9100000e-01   1.5630879e+00
   4.0100000e-01   1.5702499e+00
   4.1100000e-01   1.6929143e+00
   4.2100000e-01   1.6285969e+00
   4.3100000e-01   1.5755895e+00
   4.4100000e-01   1.6054045e+00
   4.5100000e-01   1.7278481e+00
   4.6100000e-01   1.5199620e+00
   4.7100000e-01   1.4436171e+00
   4.8100000e-01   1.7985933e+00
   4.9100000e-01   1.5173280e+00
   5.0100000e-01   1.6541634e+00
   5.1100000e-01   1.5666184e+00
   5.2100000e-01   1.5681722e+00
   5.3100000e-01   1.4516473e+00
   5.4100000e-01   1.5941719e+00
   5.5100000e-01   1.4343341e+00
   5.6100000e-01   1.4782095e+00
   5.7100000e-01   1.9853825e+00
   5.8100000e-01   1.5319066e+00
   5.9100000e-01   1.3031398e+00
   6.0100000e-01   2.4678231e+00
   6.1100000e-01   1.4099259e+00
   6.2100000e-01   1.3806344e+00
   6.3100000e-01   1.5658331e+00
   6.4100000e-01   9.3552273e-01
   6.5100000e-01   2.4956761e+00
   6.6100000e-01   1.5506002e+00
   6.7100000e-01   2.4783585e+00
   6.8100000e-01   1.2226570e+00
   6.9100000e-01   2.2627112e+00
   7.0100000e-01   1.3268492e+00
   7.1100000e-01   3.5407106e+00
   7.2100000e-01   1.2519888e+00
   7.3100000e-01   1.8646824e+00
   7.4100000e-01   3.0296127e+00
   7.5100000e-01   2.8102813e+00
   7.6100000e-01   1.5880303e+00
   7.7100000e-01   4.5602844e+00
   7.8100000e-01   6.7801374e+00
   7.9100000e-01   4.3552691e+00
   8.0100000e-01   1.2453059e+00
   8.1100000e-01  -1.4583023e+00
   8.2100000e-01  -1.0148561e+00
   8.3100000e-01   1.0630204e+00
   8.4100000e-01   8.1401940e-01
   8.5100000e-01   6.5809243e-01
   8.6100000e-01  -1.7023950e+00
   8.7100000e-01  -1.6123901e+00
   8.8100000e-01  -1.8149160e+00
   8.9100000e-01  -1.8732064e+00
   9.0100000e-01  -1.3430036e+00
   9.1100000e-01  -1.6453992e+00
   9.2100000e-01  -1.5291749e+00
   9.3100000e-01  -1.6380754e+00
   9.4100000e-01  -1.7637527e+00
   9.5100000e-01  -1.8787670e+00
   9.6100000e-01  -1.3245401e+00
   9.7100000e-01   5.9836348e-01
   9.8100000e-01  -1.3552180e+00
   9.9100000e-01  -1.7690825e+00
   1.0001000e+00  -1.5870371e+00


==> PhaseDetection1.dat <==
   9.0000000e-04  -1.0471648e+00
   1.1000000e-02  -1.0472947e+00
   2.1000000e-02  -1.0473493e+00
   3.1000000e-02  -1.0471543e+00
   4.0900000e-02  -1.0474222e+00
   5.0900000e-02  -1.0476954e+00
   6.0900000e-02  -1.0475562e+00
   7.0900000e-02  -1.0476812e+00
   8.0900000e-02  -1.0478496e+00
   9.0900000e-02  -1.0484291e+00
   1.0090000e-01  -1.0488038e+00
   1.1090000e-01  -1.0488820e+00
   1.2090000e-01  -1.0485767e+00
   1.3090000e-01  -1.0484747e+00
   1.4090000e-01  -1.0486845e+00
   1.5100000e-01  -1.0488353e+00
   1.6100000e-01  -1.0491684e+00
   1.7100000e-01  -1.0496119e+00
   1.8100000e-01  -1.0497335e+00
   1.9100000e-01  -1.0495850e+00
   2.0100000e-01  -1.0496910e+00
   2.1100000e-01  -1.0491291e+00
   2.2100000e-01  -1.0489794e+00
   2.3100000e-01  -1.0490279e+00
   2.4100000e-01  -1.0491334e+00
   2.5100000e-01  -1.0489038e+00
   2.6100000e-01  -1.0489689e+00
   2.7100000e-01  -1.0490399e+00
   2.8100000e-01  -1.0488326e+00
   2.9100000e-01  -1.0487344e+00
   3.0100000e-01  -1.0490003e+00
   3.1100000e-01  -1.0490517e+00
   3.2100000e-01  -1.0493120e+00
   3.3100000e-01  -1.0496561e+00
   3.4100000e-01  -1.0497616e+00
   3.5100000e-01  -1.0494256e+00
   3.6100000e-01  -1.0490766e+00
   3.7100000e-01  -1.0491589e+00
   3.8100000e-01  -1.0494008e+00
   3.9100000e-01  -1.0494141e+00
   4.0100000e-01  -1.0495273e+00
   4.1100000e-01  -1.0498181e+00
   4.2100000e-01  -1.0500758e+00
   4.3100000e-01  -1.0500500e+00
   4.4100000e-01  -1.0499729e+00
   4.5100000e-01  -1.0502558e+00
   4.6100000e-01  -1.0499614e+00
   4.7100000e-01  -1.0497796e+00
   4.8100000e-01  -1.0501202e+00
   4.9100000e-01  -1.0497816e+00
   5.0100000e-01  -1.0504276e+00
   5.1100000e-01  -1.0504259e+00
   5.2100000e-01  -1.0512533e+00
   5.3100000e-01  -1.0513065e+00
   5.4100000e-01  -1.0511801e+00
   5.5100000e-01  -1.0515992e+00
   5.6100000e-01  -1.0518861e+00
   5.7100000e-01  -1.0521190e+00
   5.8100000e-01  -1.0521682e+00
   5.9100000e-01  -1.0527437e+00
   6.0100000e-01  -1.0525311e+00
   6.1100000e-01  -1.0522601e+00
   6.2100000e-01  -1.0520236e+00
   6.3100000e-01  -1.0513177e+00
   6.4100000e-01  -1.0514559e+00
   6.5100000e-01  -1.0515787e+00
   6.6100000e-01  -1.0515118e+00
   6.7100000e-01  -1.0517597e+00
   6.8100000e-01  -1.0516778e+00
   6.9100000e-01  -1.0518034e+00
   7.0100000e-01  -1.0517782e+00
   7.1100000e-01  -1.0518047e+00
   7.2100000e-01  -1.0526708e+00
   7.3100000e-01  -1.0522048e+00
   7.4100000e-01  -1.0525156e+00
   7.5100000e-01  -1.0534136e+00
   7.6100000e-01  -1.0536125e+00
   7.7100000e-01  -1.0539060e+00
   7.8100000e-01  -1.0536617e+00
   7.9100000e-01  -1.0536514e+00
   8.0100000e-01  -1.0540176e+00
   8.1100000e-01  -1.0538196e+00
   8.2100000e-01  -1.0544598e+00
   8.3100000e-01  -1.0547357e+00
   8.4100000e-01  -1.0554241e+00
   8.5100000e-01  -1.0546752e+00
   8.6100000e-01  -1.0542121e+00
   8.7100000e-01  -1.0538721e+00
   8.8100000e-01  -1.0546054e+00
   8.9100000e-01  -1.0540927e+00
   9.0100000e-01  -1.0545114e+00
   9.1100000e-01  -1.0542420e+00
   9.2100000e-01  -1.0544328e+00
   9.3100000e-01  -1.0534066e+00
   9.4100000e-01  -1.0540953e+00
   9.5100000e-01  -1.0540624e+00
   9.6100000e-01  -1.0537399e+00
   9.7100000e-01  -1.0534062e+00
   9.8100000e-01  -1.0523546e+00
   9.9100000e-01  -1.0528031e+00
   1.0001000e+00  -1.0535374e+00


==> PhaseDetection2.dat <==
   9.0000000e-04  -1.0467752e+00
   1.1000000e-02  -1.0380608e+00
   2.1000000e-02  -1.0221399e+00
   3.1000000e-02  -1.0168859e+00
   4.0900000e-02  -1.0073277e+00
   5.0900000e-02  -9.9747192e-01
   6.0900000e-02  -9.8592011e-01
   7.0900000e-02  -9.7918665e-01
   8.0900000e-02  -9.7750386e-01
   9.0900000e-02  -9.6102180e-01
   1.0090000e-01  -9.4907860e-01
   1.1090000e-01  -9.4139980e-01
   1.2090000e-01  -9.3130014e-01
   1.3090000e-01  -9.2674076e-01
   1.4090000e-01  -9.0723267e-01
   1.5100000e-01  -9.0749639e-01
   1.6100000e-01  -9.0120080e-01
   1.7100000e-01  -8.8462865e-01
   1.8100000e-01  -8.8297158e-01
   1.9100000e-01  -8.6905086e-01
   2.0100000e-01  -8.5954375e-01
   2.1100000e-01  -8.5205173e-01
   2.2100000e-01  -8.4027279e-01
   2.3100000e-01  -8.2375618e-01
   2.4100000e-01  -8.1744272e-01
   2.5100000e-01  -8.0854741e-01
   2.6100000e-01  -8.1273561e-01
   2.7100000e-01  -7.8352507e-01
   2.8100000e-01  -7.8198090e-01
   2.9100000e-01  -7.7213120e-01
   3.0100000e-01  -7.6358604e-01
   3.1100000e-01  -7.4194567e-01
   3.2100000e-01  -7.4224261e-01
   3.3100000e-01  -7.4646960e-01
   3.4100000e-01  -7.2265784e-01
   3.5100000e-01  -7.2103039e-01
   3.6100000e-01  -7.0634473e-01
   3.7100000e-01  -6.9662168e-01
   3.8100000e-01  -6.8260074e-01
   3.9100000e-01  -6.6462666e-01
   4.0100000e-01  -6.6895875e-01
   4.1100000e-01  -6.6671904e-01
   4.2100000e-01  -6.4913506e-01
   4.3100000e-01  -6.3220467e-01
   4.4100000e-01  -6.1707420e-01
   4.5100000e-01  -6.2269638e-01
   4.6100000e-01  -6.0711060e-01
   4.7100000e-01  -5.8501787e-01
   4.8100000e-01  -6.0177299e-01
   4.9100000e-01  -5.6816938e-01
   5.0100000e-01  -5.7821774e-01
   5.1100000e-01  -5.4967125e-01
   5.2100000e-01  -5.5264001e-01
   5.3100000e-01  -5.4110970e-01
   5.4100000e-01  -5.2379140e-01
   5.5100000e-01  -5.2341218e-01
   5.6100000e-01  -5.1884883e-01
   5.7100000e-01  -5.0645306e-01
   5.8100000e-01  -4.8749079e-01
   5.9100000e-01  -4.8415229e-01
   6.0100000e-01  -4.8787297e-01
   6.1100000e-01  -4.5792221e-01
   6.2100000e-01  -4.7482750e-01
   6.3100000e-01  -4.3144953e-01
   6.4100000e-01  -4.3571216e-01
   6.5100000e-01  -4.4645226e-01
   6.6100000e-01  -3.9769706e-01
   6.7100000e-01  -4.1321599e-01
   6.8100000e-01  -3.8492337e-01
   6.9100000e-01  -3.9909105e-01
   7.0100000e-01  -3.8981309e-01
   7.1100000e-01  -3.4982648e-01
   7.2100000e-01  -3.7489418e-01
   7.3100000e-01  -3.2968957e-01
   7.4100000e-01  -3.3304096e-01
   7.5100000e-01  -3.7405073e-01
   7.6100000e-01  -3.3048065e-01
   7.7100000e-01  -3.2344666e-01
   7.8100000e-01  -2.9954279e-01
   7.9100000e-01  -2.8156749e-01
   8.0100000e-01  -2.6362694e-01
   8.1100000e-01  -2.5427605e-01
   8.2100000e-01  -2.7342090e-01
   8.3100000e-01  -2.4667960e-01
   8.4100000e-01  -2.6126034e-01
   8.5100000e-01  -2.5251443e-01
   8.6100000e-01  -2.4324849e-01
   8.7100000e-01  -2.1505178e-01
   8.8100000e-01  -2.0010193e-01
   8.9100000e-01  -2.0240182e-01
   9.0100000e-01  -1.8889532e-01
   9.1100000e-01  -1.8655344e-01
   9.2100000e-01  -1.9088470e-01
   9.3100000e-01  -1.4723738e-01
   9.4100000e-01  -1.5920060e-01
   9.5100000e-01  -1.6648641e-01
   9.6100000e-01  -1.4174924e-01
   9.7100000e-01  -1.2321754e-01
   9.8100000e-01  -1.2806174e-01
   9.9100000e-01  -1.2939061e-01
   1.0001000e+00  -1.1340485e-01


==> PhaseEvolution1.dat <==
   9.0000000e-04  -1.0457907e+00
   1.1000000e-02  -1.0349682e+00
   2.1000000e-02  -1.0314040e+00
   3.1000000e-02  -1.0166553e+00
   4.0900000e-02  -1.0073139e+00
   5.0900000e-02  -9.9815400e-01
   6.0900000e-02  -9.8976728e-01
   7.0900000e-02  -9.7715299e-01
   8.0900000e-02  -9.5958185e-01
   9.0900000e-02  -9.5768080e-01
   1.0090000e-01  -9.5068080e-01
   1.1090000e-01  -9.3894579e-01
   1.2090000e-01  -9.2882367e-01
   1.3090000e-01  -9.1358449e-01
   1.4090000e-01  -9.1388871e-01
   1.5100000e-01  -8.9414784e-01
   1.6100000e-01  -8.8123795e-01
   1.7100000e-01  -8.7897183e-01
   1.8100000e-01  -8.6116550e-01
   1.9100000e-01  -8.5534155e-01
   2.0100000e-01  -8.4536316e-01
   2.1100000e-01  -8.3199741e-01
   2.2100000e-01  -8.2380160e-01
   2.3100000e-01  -8.2082368e-01
   2.4100000e-01  -8.0750413e-01
   2.5100000e-01  -7.9606372e-01
   2.6100000e-01  -7.7243336e-01
   2.7100000e-01  -7.8185946e-01
   2.8100000e-01  -7.6343448e-01
   2.9100000e-01  -7.5360159e-01
   3.0100000e-01  -7.4287277e-01
   3.1100000e-01  -7.4482581e-01
   3.2100000e-01  -7.2514126e-01
   3.3100000e-01  -7.0176968e-01
   3.4100000e-01  -7.0632683e-01
   3.5100000e-01  -6.8736221e-01
   3.6100000e-01  -6.8212199e-01
   3.7100000e-01  -6.7280869e-01
   3.8100000e-01  -6.6761987e-01
   3.9100000e-01  -6.6604834e-01
   4.0100000e-01  -6.4211833e-01
   4.1100000e-01  -6.2500854e-01
   4.2100000e-01  -6.2331633e-01
   4.3100000e-01  -6.2040249e-01
   4.4100000e-01  -6.1568827e-01
   4.5100000e-01  -5.9073392e-01
   4.6100000e-01  -5.8592148e-01
   4.7100000e-01  -5.8792179e-01
   4.8100000e-01  -5.5238738e-01
   4.9100000e-01  -5.6596060e-01
   5.0100000e-01  -5.3681595e-01
   5.1100000e-01  -5.4528686e-01
   5.2100000e-01  -5.2372708e-01
   5.3100000e-01  -5.1570345e-01
   5.4100000e-01  -5.1319500e-01
   5.5100000e-01  -4.9430177e-01
   5.6100000e-01  -4.7951110e-01
   5.7100000e-01  -4.7261603e-01
   5.8100000e-01  -4.7244564e-01
   5.9100000e-01  -4.5677554e-01
   6.0100000e-01  -4.3313293e-01
   6.1100000e-01  -4.4338343e-01
   6.2100000e-01  -4.0633250e-01
   6.3100000e-01  -4.2922961e-01
   6.4100000e-01  -4.0557872e-01
   6.5100000e-01  -3.7508819e-01
   6.6100000e-01  -4.0480761e-01
   6.7100000e-01  -3.6904836e-01
   6.8100000e-01  -3.7770152e-01
   6.9100000e-01  -3.4362938e-01
   7.0100000e-01  -3.3273278e-01
   7.1100000e-01  -3.5296767e-01
   7.2100000e-01  -3.0887679e-01
   7.3100000e-01  -3.3455746e-01
   7.4100000e-01  -3.1242070e-01
   7.5100000e-01  -2.5276618e-01
   7.6100000e-01  -2.7643667e-01
   7.7100000e-01  -2.6404262e-01
   7.8100000e-01  -2.6817389e-01
   7.9100000e-01  -2.6602093e-01
   8.0100000e-01  -2.6465048e-01
   8.1100000e-01  -2.5475103e-01
   8.2100000e-01  -2.1643667e-01
   8.3100000e-01  -2.2406003e-01
   8.4100000e-01  -1.9070347e-01
   8.5100000e-01  -1.7953797e-01
   8.6100000e-01  -1.6862946e-01
   8.7100000e-01  -1.7727295e-01
   8.8100000e-01  -1.7336455e-01
   8.9100000e-01  -1.5100818e-01
   9.0100000e-01  -1.4460843e-01
   9.1100000e-01  -1.2726578e-01
   9.2100000e-01  -1.0312636e-01
   9.3100000e-01  -1.2714122e-01
   9.4100000e-01  -9.5949147e-02
   9.5100000e-01  -6.8848013e-02
   9.6100000e-01  -7.3956169e-02
   9.7100000e-01  -7.2712057e-02
   9.8100000e-01  -4.7017364e-02
   9.9100000e-01  -2.6345723e-02
   1.0001000e+00  -2.5191258e-02


==> PhaseEvolution2.dat <==
   9.0000000e-04  -1.0485392e+00
   1.1000000e-02  -1.0596208e+00
   2.1000000e-02  -1.0632999e+00
   3.1000000e-02  -1.0776459e+00
   4.0900000e-02  -1.0874917e+00
   5.0900000e-02  -1.0972359e+00
   6.0900000e-02  -1.1052841e+00
   7.0900000e-02  -1.1181506e+00
   8.0900000e-02  -1.1360679e+00
   9.0900000e-02  -1.1391858e+00
   1.0090000e-01  -1.1468426e+00
   1.1090000e-01  -1.1587638e+00
   1.2090000e-01  -1.1682641e+00
   1.3090000e-01  -1.1833048e+00
   1.4090000e-01  -1.1833967e+00
   1.5100000e-01  -1.2034564e+00
   1.6100000e-01  -1.2167608e+00
   1.7100000e-01  -1.2197887e+00
   1.8100000e-01  -1.2377316e+00
   1.9100000e-01  -1.2434109e+00
   2.0100000e-01  -1.2535038e+00
   2.1100000e-01  -1.2656117e+00
   2.2100000e-01  -1.2734328e+00
   2.3100000e-01  -1.2765162e+00
   2.4100000e-01  -1.2898027e+00
   2.5100000e-01  -1.3005074e+00
   2.6100000e-01  -1.3242956e+00
   2.7100000e-01  -1.3146851e+00
   2.8100000e-01  -1.3327409e+00
   2.9100000e-01  -1.3424912e+00
   3.0100000e-01  -1.3535460e+00
   3.1100000e-01  -1.3515057e+00
   3.2100000e-01  -1.3714026e+00
   3.3100000e-01  -1.3952296e+00
   3.4100000e-01  -1.3910178e+00
   3.5100000e-01  -1.4089904e+00
   3.6100000e-01  -1.4139047e+00
   3.7100000e-01  -1.4237817e+00
   3.8100000e-01  -1.4293607e+00
   3.9100000e-01  -1.4309867e+00
   4.0100000e-01  -1.4549188e+00
   4.1100000e-01  -1.4722790e+00
   4.2100000e-01  -1.4742951e+00
   4.3100000e-01  -1.4769647e+00
   4.4100000e-01  -1.4814342e+00
   4.5100000e-01  -1.5066564e+00
   4.6100000e-01  -1.5106706e+00
   4.7100000e-01  -1.5081779e+00
   4.8100000e-01  -1.5445330e+00
   4.9100000e-01  -1.5305294e+00
   5.0100000e-01  -1.5601777e+00
   5.1100000e-01  -1.5512312e+00
   5.2100000e-01  -1.5738000e+00
   5.3100000e-01  -1.5818697e+00
   5.4100000e-01  -1.5841514e+00
   5.5100000e-01  -1.6033722e+00
   5.6100000e-01  -1.6184088e+00
   5.7100000e-01  -1.6256131e+00
   5.8100000e-01  -1.6262508e+00
   5.9100000e-01  -1.6425123e+00
   6.0100000e-01  -1.6658330e+00
   6.1100000e-01  -1.6554822e+00
   6.2100000e-01  -1.6919875e+00
   6.3100000e-01  -1.6682095e+00
   6.4100000e-01  -1.6920722e+00
   6.5100000e-01  -1.7224123e+00
   6.6100000e-01  -1.6932571e+00
   6.7100000e-01  -1.7283760e+00
   6.8100000e-01  -1.7196834e+00
   6.9100000e-01  -1.7534510e+00
   7.0100000e-01  -1.7637731e+00
   7.1100000e-01  -1.7433865e+00
   7.2100000e-01  -1.7880542e+00
   7.3100000e-01  -1.7624496e+00
   7.4100000e-01  -1.7854010e+00
   7.5100000e-01  -1.8460107e+00
   7.6100000e-01  -1.8220406e+00
   7.7100000e-01  -1.8346067e+00
   7.8100000e-01  -1.8303028e+00
   7.9100000e-01  -1.8319275e+00
   8.0100000e-01  -1.8335869e+00
   8.1100000e-01  -1.8438361e+00
   8.2100000e-01  -1.8825809e+00
   8.3100000e-01  -1.8754396e+00
   8.4100000e-01  -1.9096203e+00
   8.5100000e-01  -1.9204744e+00
   8.6100000e-01  -1.9308085e+00
   8.7100000e-01  -1.9222118e+00
   8.8100000e-01  -1.9268619e+00
   8.9100000e-01  -1.9487618e+00
   9.0100000e-01  -1.9548553e+00
   9.1100000e-01  -1.9721134e+00
   9.2100000e-01  -1.9960447e+00
   9.3100000e-01  -1.9719974e+00
   9.4100000e-01  -2.0035606e+00
   9.5100000e-01  -2.0304464e+00
   9.6100000e-01  -2.0253092e+00
   9.7100000e-01  -2.0263775e+00
   9.8100000e-01  -2.0508217e+00
   9.9100000e-01  -2.0717506e+00
   1.0001000e+00  -2.0736009e+00


==> QPSK-1.dat <==
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
   6.9882085e-01   4.0612994e-02
   6.9967679e-01  -2.1269310e-02
  -2.6367596e-02  -6.9950322e-01
  -1.6564684e-04  -6.9999998e-01
  -2.1365785e-03  -6.9999674e-01
  -6.9995400e-01  -8.0251571e-03
   6.9999577e-01   2.4345284e-03
   1.4609389e-02  -6.9984753e-01
   4.8310359e-03   6.9998333e-01
   6.9999938e-01   9.3469724e-04
  -7.2144894e-03  -6.9996282e-01
  -8.6427846e-03  -6.9994664e-01
   2.1399271e-02   6.9967283e-01
   8.4984737e-03  -6.9994841e-01
  -6.9965380e-01  -2.2012781e-02
  -3.1537933e-02   6.9928918e-01
  -6.9917253e-01   3.4026106e-02
  -6.9994544e-01   8.7397586e-03
  -5.6652664e-03  -6.9997707e-01
  -6.9963877e-01  -2.2485231e-02
  -5.3732158e-03  -6.9997938e-01
  -1.1284815e-02  -6.9990903e-01
  -7.6587370e-03  -6.9995810e-01
   6.9918283e-01  -3.3813758e-02
   6.9992772e-01  -1.0059477e-02
  -6.9992288e-01  -1.0390267e-02
   6.9999526e-01  -2.5772961e-03
   6.9999991e-01  -3.6292836e-04
  -4.1963950e-02  -6.9874103e-01
  -6.9997136e-01   6.3323338e-03
  -6.9999248e-01   3.2444153e-03
   6.9927118e-01   3.1934605e-02
  -6.9992243e-01   1.0420775e-02
  -6.9998786e-01  -4.1218488e-03
  -3.0408414e-02  -6.9933921e-01
  -1.0331240e-02   6.9992376e-01
  -7.4826688e-03  -6.9996001e-01
   6.9999899e-01  -1.1905281e-03
  -6.9997601e-01  -5.7952926e-03
  -6.9996254e-01  -7.2419810e-03
  -6.9987866e-01  -1.3033297e-02
   4.0704330e-02  -6.9881554e-01
   5.6381163e-03  -6.9997729e-01
  -9.1818255e-03  -6.9993978e-01
  -6.9996571e-01   6.9286448e-03
  -6.9933557e-01  -3.0491931e-02
   6.6810112e-03  -6.9996812e-01
   6.9998686e-01   4.2898338e-03
   2.5607757e-02  -6.9953145e-01
   6.9994959e-01  -8.4007936e-03
  -1.1820436e-02  -6.9990019e-01
  -1.2344136e-02  -6.9989115e-01
   9.8149150e-03  -6.9993119e-01
  -6.6342153e-03  -6.9996856e-01
  -1.5787797e-03  -6.9999822e-01
  -6.9988897e-01   1.2467398e-02
   2.3300844e-02   6.9961209e-01
  -9.1404761e-03  -6.9994032e-01
  -5.8990573e-03  -6.9997514e-01
  -1.7858426e-02  -6.9977216e-01
  -6.9963835e-01  -2.2498301e-02
  -5.4691390e-04   6.9999979e-01
  -1.5737928e-02   6.9982306e-01
   2.9605303e-02  -6.9937367e-01
   6.9996952e-01   6.5325774e-03
   2.5875821e-02  -6.9952158e-01
  -1.1319468e-02  -6.9990847e-01
   6.8531051e-03  -6.9996645e-01
  -6.9997208e-01   6.2518584e-03
   6.9822496e-01  -4.9818784e-02
   6.9979824e-01  -1.6805387e-02
   6.9998059e-01   5.2127466e-03
  -6.9976572e-01   1.8109193e-02
  -1.4352753e-02   6.9985284e-01
   6.9868821e-01   4.2834418e-02
  -6.1370120e-03  -6.9997310e-01
   1.0635991e-02  -6.9991919e-01
  -8.0055065e-04  -6.9999954e-01
   1.0765683e-02  -6.9991721e-01
  -6.9994217e-01   8.9980890e-03
  -2.6284428e-02  -6.9950635e-01
  -6.9991594e-01   1.0847800e-02
  -6.9981848e-01   1.5940236e-02
   2.2309890e-02  -6.9964439e-01
  -6.9940373e-01  -2.8886449e-02
   5.6968425e-03  -6.9997682e-01
   6.9992766e-01  -1.0063105e-02
  -6.9998962e-01  -3.8121741e-03
   5.9767450e-03   6.9997448e-01
  -6.9999941e-01   9.0981483e-04
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
   6.9914952e-01  -3.4495585e-02
  -3.9927836e-03  -6.9998861e-01
  -3.0241217e-02  -6.9934646e-01
   7.4120271e-03   6.9996076e-01
   6.9967245e-01   2.1411770e-02
  -1.6723770e-02  -6.9980020e-01
  -6.9982419e-01   1.5687867e-02
  -6.9999500e-01  -2.6448432e-03
  -6.9985157e-01  -1.4414602e-02
  -6.9943072e-01  -2.8225302e-02
  -6.9990483e-01  -1.1542531e-02
  -9.4443613e-03  -6.9993629e-01
  -2.7762099e-03  -6.9999449e-01
   3.0418157e-02  -6.9933878e-01
  -2.8906333e-02   6.9940291e-01
   3.2089724e-02  -6.9926408e-01
  -1.2957412e-02  -6.9988007e-01
  -6.9995417e-01   8.0097515e-03
  -4.2724898e-03   6.9998696e-01
  -6.9998774e-01  -4.1432828e-03
  -6.9993650e-01   9.4283432e-03
   2.2140704e-03   6.9999650e-01
   1.4683496e-02  -6.9984598e-01
   1.2495375e-02  -6.9988847e-01
  -6.9997165e-01   6.3001968e-03
   8.7798872e-03   6.9994494e-01
  -2.6401572e-02  -6.9950193e-01
  -6.9965454e-01   2.1989333e-02
   3.1336741e-02   6.9929823e-01
  -6.9999168e-01  -3.4134507e-03
  -6.9963835e-01  -2.2498301e-02
  -5.4691390e-04   6.9999979e-01
  -1.5737928e-02   6.9982306e-01
   2.9605303e-02  -6.9937367e-01
   6.9996952e-01   6.5325774e-03
   2.5875821e-02  -6.9952158e-01
  -1.1319468e-02  -6.9990847e-01
   6.8531051e-03  -6.9996645e-01
  -6.9997208e-01   6.2518584e-03
   6.9822496e-01  -4.9818784e-02
   1.5270395e-02  -6.9983342e-01
  -6.9998967e-01  -3.8034649e-03
  -6.9997591e-01   5.8071323e-03
  -6.9721303e-01   6.2401854e-02
  -4.6169769e-03   6.9998477e-01
   6.9984811e-01  -1.4581593e-02
   3.6284863e-02   6.9905895e-01
   1.1299279e-02  -6.9990880e-01
  -6.9999712e-01   2.0093994e-03
   6.9999912e-01   1.1071228e-03
  -7.2961574e-03   6.9996197e-01
  -6.9993404e-01   9.6090662e-03
  -1.5593355e-02   6.9982630e-01
  -6.9999550e-01  -2.5089118e-03
  -6.9980721e-01  -1.6427519e-02
  -6.9999967e-01   6.8106201e-04
  -2.2390432e-02   6.9964181e-01
  -1.0947801e-02   6.9991438e-01
  -6.9902481e-01  -3.6936705e-02
  -3.7161741e-03  -6.9999014e-01
  -6.9838913e-01   4.7461817e-02
  -6.9984298e-01  -1.4825645e-02
   6.9962988e-01  -2.2760197e-02
   7.2355079e-03   6.9996260e-01
  -6.9964268e-01  -2.2363505e-02
  -7.8832526e-03  -6.9995561e-01
   6.9998255e-01   4.9421022e-03
  -1.1274372e-02  -6.9990920e-01
   3.8122511e-02   6.9896114e-01
  -1.3074269e-02  -6.9987789e-01
   6.9978221e-01   1.7460341e-02
  -6.9976127e-01  -1.8280025e-02
   2.8332393e-02  -6.9942639e-01
  -1.4797227e-02   6.9984358e-01
   2.5602589e-02   6.9953163e-01
  -6.0445506e-03  -6.9997390e-01
  -6.9982069e-01   1.5842850e-02
  -6.9985346e-01  -1.4322612e-02
   3.3485205e-02   6.9919864e-01
  -6.9997643e-01  -5.7438943e-03
  -6.9998078e-01  -5.1875767e-03
  -6.9999461e-01  -2.7463815e-03
   1.8536922e-03  -6.9999755e-01
   6.9993500e-01   9.5393631e-03
  -2.0349967e-02   6.9970414e-01
  -1.4601252e-02  -6.9984770e-01
   4.1935043e-02  -6.9874277e-01
  -1.0521700e-02  -6.9992092e-01
  -1.2541663e-02  -6.9988764e-01
   6.9988541e-01  -1.2665327e-02
   6.9882085e-01   4.0612994e-02
   6.9967679e-01  -2.1269310e-02
  -2.6367596e-02  -6.9950322e-01
  -1.6564684e-04  -6.9999998e-01
  -2.1365785e-03  -6.9999674e-01
  -6.9995400e-01  -8.0251571e-03
   6.9999577e-01   2.4345284e-03
   1.4609389e-02  -6.9984753e-01
   4.8310359e-03   6.9998333e-01
   6.9999938e-01   9.3469724e-04
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
  -6.9938898e-01  -2.9241231e-02
  -1.0342309e-02  -6.9992359e-01
  -6.9999841e-01  -1.4926182e-03
  -6.9977940e-01  -1.7572640e-02
  -1.8657077e-02   6.9975132e-01
  -6.9998649e-01   4.3495040e-03
  -6.9976044e-01  -1.8312022e-02
   2.2517197e-02   6.9963775e-01
   6.9995103e-01  -8.2798377e-03
   2.0781503e-03   6.9999692e-01
   6.9976986e-01  -1.7948441e-02
  -6.9994597e-01   8.6971566e-03
  -6.9982225e-01  -1.5774158e-02
   6.9996169e-01  -7.3236083e-03
  -3.0905883e-02  -6.9931740e-01
  -6.9942371e-01  -2.8398510e-02
  -6.9996885e-01   6.6035704e-03
  -6.9990342e-01  -1.1627873e-02
  -1.0132001e-02  -6.9992667e-01
   8.2390074e-03  -6.9995151e-01
  -5.0949914e-03  -6.9998146e-01
   6.9982525e-01   1.5640320e-02
   6.9955008e-01  -2.5093577e-02
   6.9963538e-01   2.2590594e-02
  -3.0588641e-03   6.9999332e-01
  -9.2937806e-03  -6.9993830e-01
  -6.9995149e-01   8.2406890e-03
   2.4503018e-02   6.9957101e-01
  -6.9999984e-01  -4.6684789e-04
   6.9954642e-01  -2.5195436e-02
  -1.3165365e-02  -6.9987618e-01
   6.9992274e-01  -1.0399982e-02
  -6.9992381e-01  -1.0327306e-02
  -6.9990773e-01  -1.1365582e-02
   6.9996764e-01   6.7305163e-03
   1.2283931e-02  -6.9989221e-01
  -6.7192627e-03  -6.9996775e-01
   6.9994562e-01  -8.7254517e-03
   6.9947911e-01  -2.6999557e-02
  -6.9983643e-01  -1.5131732e-02
   1.1630852e-02  -6.9990337e-01
  -6.9999925e-01  -1.0268027e-03
   6.9966742e-01   2.1575521e-02
  -7.6420440e-03  -6.9995828e-01
  -6.9997902e-01  -5.4201006e-03
   5.0448131e-03  -6.9998182e-01
   1.1639354e-03   6.9999903e-01
  -6.9999954e-01  -8.0472631e-04
  -6.9999692e-01   2.0765441e-03
   6.9997520e-01   5.8919874e-03
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
   8.4627023e-03  -6.9994884e-01
   6.9997576e-01  -5.8255881e-03
   5.5990250e-03   6.9997761e-01
   6.9994108e-01   9.0821610e-03
  -2.1796221e-02   6.9966058e-01
  -6.9991541e-01  -1.0882127e-02
  -3.7431080e-03   6.9998999e-01
  -2.6777928e-03  -6.9999488e-01
  -6.9985245e-01   1.4371558e-02
  -9.6787876e-03  -6.9993308e-01
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
  -6.9999911e-01   1.1147474e-03
  -1.0280614e-02   6.9992450e-01
  -8.7971078e-03   6.9994472e-01
   6.9970927e-01   2.0172624e-02
   4.9407722e-03   6.9998256e-01
  -6.9992015e-01  -1.0572952e-02
  -6.4855186e-03  -6.9996996e-01
  -6.9970669e-01  -2.0261881e-02
  -1.0354145e-02   6.9992342e-01
  -9.0176995e-03  -6.9994191e-01
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
  -3.1811022e-03  -6.9999277e-01
   5.4638333e-04   6.9999979e-01
  -6.9931169e-01  -3.1034725e-02
  -6.9901479e-01  -3.7125695e-02
  -6.9974456e-01   1.8909188e-02
  -5.0666778e-03  -6.9998166e-01
   2.9922928e-03  -6.9999360e-01
   6.9933829e-01  -3.0429427e-02
   1.9217791e-02  -6.9973615e-01
   1.7560213e-02   6.9977971e-01
   6.9985962e-01   1.4018072e-02
  -2.1732027e-02   6.9966258e-01
  -1.3345532e-02   6.9987277e-01
   8.7017830e-03   6.9994591e-01
  -1.3433313e-02  -6.9987109e-01
  -3.1800158e-03   6.9999278e-01
  -2.3009582e-02  -6.9962173e-01
   7.4139804e-03  -6.9996074e-01
   2.4669596e-03   6.9999565e-01
   2.3399518e-02   6.9960879e-01
   6.9950000e-01   2.6452771e-02
  -6.9999468e-01  -2.7297443e-03
   6.1397998e-03  -6.9997307e-01
  -6.9999485e-01  -2.6847299e-03
  -1.1476947e-02  -6.9990591e-01
   2.0533899e-02  -6.9969876e-01
  -6.9999943e-01   8.9004025e-04
  -6.9991563e-01  -1.0867699e-02
  -1.8923322e-02  -6.9974417e-01
   1.5288234e-02  -6.9983303e-01
  -6.9999911e-01   1.1147474e-03
  -1.0280614e-02   6.9992450e-01
  -8.7971078e-03   6.9994472e-01
   6.9970927e-01   2.0172624e-02
   4.9407722e-03   6.9998256e-01
  -6.9992015e-01  -1.0572952e-02
  -6.4855186e-03  -6.9996996e-01
  -6.9970669e-01  -2.0261881e-02
  -1.0354145e-02   6.9992342e-01
  -9.0176995e-03  -6.9994191e-01
  -6.9999356e-01  -3.0026804e-03
  -6.9865268e-01  -4.3410067e-02
   3.0351371e-04  -6.9999993e-01
  -6.9999898e-01   1.1920768e-03
  -2.6645563e-02  -6.9949268e-01
  -1.2667498e-02  -6.9988537e-01
   2.8460918e-02   6.9942117e-01
   2.0541388e-02  -6.9969854e-01
  -6.9998390e-01  -4.7482582e-03
  -6.9975945e-01   1.8349682e-02
   6.9882085e-01   4.0612994e-02
   6.9967679e-01  -2.1269310e-02
  -2.6367596e-02  -6.9950322e-01
  -1.6564684e-04  -6.9999998e-01
  -2.1365785e-03  -6.9999674e-01
  -6.9995400e-01  -8.0251571e-03
   6.9999577e-01   2.4345284e-03
   1.4609389e-02  -6.9984753e-01
   4.8310359e-03   6.9998333e-01
   6.9999938e-01   9.3469724e-04
   5.1386939e-03   6.9998114e-01
  -1.4060220e-03   6.9999859e-01
  -8.9069081e-03  -6.9994333e-01
   2.2481916e-02  -6.9963888e-01
  -7.5948062e-03  -6.9995880e-01
  -6.9944008e-01   2.7992328e-02
   2.2520494e-02   6.9963764e-01
  -6.9981121e-01  -1.6256455e-02
  -6.8551360e-03   6.9996643e-01
   6.9999921e-01   1.0511385e-03
  -6.9997437e-01  -5.9896906e-03
  -7.5124661e-03  -6.9995969e-01
   6.9987886e-01   1.3022560e-02
   1.0899476e-02  -6.9991514e-01
   5.4331191e-03   6.9997891e-01
  -6.9992303e-01   1.0380652e-02
  -6.9998529e-01  -4.5377785e-03
  -6.9978263e-01  -1.7443432e-02
  -6.9977839e-01  -1.7612587e-02
   6.9994700e-01   8.6139704e-03
  -2.6114684e-02  -6.9951270e-01
   7.2957700e-03   6.9996198e-01
  -1.2874205e-02   6.9988160e-01
   6.9907318e-01   3.6009484e-02
  -6.9999364e-01  -2.9847772e-03
   4.0054479e-03  -6.9998854e-01
  -6.9990712e-01  -1.1402897e-02
  -6.9962999e-01   2.2756916e-02
   6.9926471e-01  -3.2075863e-02
   6.9987687e-01   1.3128629e-02
   1.1990531e-02  -6.9989730e-01
   8.6361523e-03  -6.9994672e-01
   3.6202225e-03  -6.9999064e-01
  -1.8145927e-02   6.9976476e-01
  -6.9998098e-01   5.1605206e-03
  -1.2091895e-02  -6.9989555e-01
   6.9972005e-01   1.9795302e-02
  -6.9971097e-01   2.0113573e-02
   6.9999990e-01  -3.7968751e-04
  -6.9925929e-01  -3.2193907e-02
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
   3.5161921e-03   6.9999117e-01
   1.6934218e-02  -6.9979514e-01
  -6.9999524e-01   2.5821595e-03
   1.8688207e-03   6.9999751e-01
   6.9980713e-01   1.6431246e-02
  -1.0443832e-02  -6.9992209e-01
  -6.9915761e-01   3.4331324e-02
   4.8640596e-03  -6.9998310e-01
  -4.7746496e-02  -6.9836972e-01
  -6.9994745e-01   8.5769447e-03
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01
  -7.9024051e-03   6.9995539e-01
   4.1433185e-02   6.9877270e-01
   4.4645116e-03   6.9998576e-01
  -6.9998593e-01   4.4386301e-03
   1.0798640e-02   6.9991670e-01
   6.9983615e-01  -1.5144965e-02
   1.2192280e-04  -6.9999999e-01
   2.1388569e-02   6.9967316e-01
   6.0798709e-03  -6.9997360e-01
   2.6638351e-02   6.9949296e-01


==> QPSK-2.dat <==
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
  -7.9873206e-01   4.5023297e-02
  -9.1779691e-03   7.9994735e-01
  -7.9954478e-01   2.6984159e-02
   3.2751348e-02   7.9932931e-01
  -7.9959824e-01  -2.5350668e-02
  -7.9786954e-01   5.8345460e-02
   7.9894773e-01  -4.1018575e-02
  -9.9703579e-02   7.9376268e-01
  -7.2131308e-03  -7.9996748e-01
  -7.9996674e-01  -7.2946311e-03
  -7.9960507e-01  -2.5134404e-02
   8.9378985e-02   7.9499144e-01
  -7.9998324e-01  -5.1776330e-03
  -6.2431195e-03   7.9997564e-01
   7.9969063e-01  -2.2246284e-02
  -7.9984071e-01   1.5963905e-02
   3.3892378e-02  -7.9928174e-01
   7.9995814e-01  -8.1839961e-03
   7.9988715e-01  -1.3437018e-02
  -3.8855158e-02  -7.9905587e-01
   4.1002159e-03  -7.9998949e-01
  -3.8392229e-02   7.9907824e-01
  -7.9292646e-01   1.0614911e-01
   1.3490444e-02   7.9988625e-01
   3.5247455e-02  -7.9922313e-01
   7.9988161e-01  -1.3762760e-02
  -1.6924178e-02   7.9982096e-01
   7.9937637e-01   3.1581889e-02
  -7.9984683e-01   1.5654004e-02
  -7.9886604e-01  -4.2579937e-02
  -7.9999963e-01   7.6929063e-04
   7.9968250e-01  -2.2536453e-02
  -1.9951279e-02  -7.9975118e-01
  -7.9977798e-01   1.8846299e-02
   7.9977535e-01   1.8957561e-02
  -2.3435119e-02  -7.9965667e-01
  -7.9980767e-01   1.7541132e-02
   7.9847396e-01  -4.9389651e-02
   5.6123307e-02   7.9802893e-01
  -7.9964740e-01   2.3749317e-02
  -7.9965436e-01  -2.3513830e-02
  -1.6229314e-01  -7.8336514e-01
   4.1279286e-02   7.9893430e-01
  -7.9848769e-01  -4.9167212e-02
   1.0050174e-02   7.9993687e-01
   6.8695296e-03   7.9997051e-01
  -7.9990946e-01   1.2035298e-02
   7.9997286e-01  -6.5896231e-03
  -2.1162162e-02  -7.9972005e-01
   7.9999698e-01   2.1968948e-03
  -6.4630814e-02   7.9738501e-01
   5.0040641e-02  -7.9843343e-01
  -7.9942855e-01  -3.0232267e-02
  -7.8770628e-01  -1.3970978e-01
   7.9885567e-01  -4.2773951e-02
  -5.5148391e-02   7.9809690e-01
  -7.9828294e-01  -5.2386456e-02
   7.9948363e-01  -2.8738838e-02
   7.9995408e-01  -8.5716323e-03
  -5.6905657e-03   7.9997976e-01
  -3.2414031e-02  -7.9934306e-01
  -7.9958229e-01  -2.5848737e-02
  -1.9432362e-02   7.9976395e-01
   2.1273541e-02   7.9971710e-01
   7.9973191e-01  -2.0709405e-02
   7.9949762e-01   2.8346957e-02
  -7.9908706e-01   3.8208272e-02
   4.9464309e-03  -7.9998471e-01
   4.0301993e-02  -7.9898420e-01
   1.7320545e-02  -7.9981248e-01
   8.4103459e-02   7.9556685e-01
   1.4558056e-02   7.9986753e-01
  -7.9943889e-01  -2.9957734e-02
  -8.2342190e-03  -7.9995762e-01
   5.3616803e-02  -7.9820125e-01
  -7.9992551e-01  -1.0916844e-02
   7.9993460e-01   1.0229209e-02
   7.9997007e-01  -6.9200856e-03
  -6.3891900e-02   7.9744456e-01
   7.9946182e-01  -2.9339362e-02
  -7.9987270e-01  -1.4270956e-02
  -3.0149367e-02   7.9943168e-01
   2.7623116e-02  -7.9952296e-01
  -7.9748534e-01   6.3380881e-02
   2.9569383e-02  -7.9945335e-01
   1.7913654e-03  -7.9999799e-01
   7.9989153e-01  -1.3173280e-02
  -5.8613736e-02  -7.9784988e-01
  -7.9712367e-01   6.7778026e-02
   1.1547938e-03   7.9999917e-01
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
   7.9987495e-01   1.4144467e-02
   7.9838809e-01  -5.0758875e-02
  -7.3750391e-02   7.9659330e-01
  -7.9823888e-01  -5.3053667e-02
  -4.3185353e-02  -7.9883354e-01
   7.9904874e-01  -3.9001372e-02
   7.9999934e-01  -1.0289271e-03
   7.9974335e-01  -2.0262593e-02
  -1.1903813e-02  -7.9991143e-01
  -7.9995697e-01  -8.2975988e-03
   1.8487993e-03   7.9999786e-01
   1.8072224e-02   7.9979585e-01
   6.6282785e-02  -7.9724939e-01
   7.9956365e-01  -2.6419025e-02
  -7.9974302e-01  -2.0275481e-02
  -2.2202624e-02  -7.9969184e-01
   7.9791114e-01  -5.7773777e-02
  -7.9973429e-01  -2.0616994e-02
  -7.9999428e-01  -3.0259006e-03
  -7.9978519e-01  -1.8537601e-02
  -7.9984082e-01  -1.5958209e-02
  -1.5604648e-02   7.9984779e-01
  -7.9965590e-01  -2.3461594e-02
  -8.8847251e-03   7.9995066e-01
   7.3246886e-03  -7.9996647e-01
  -7.9985024e-01  -1.5478975e-02
  -1.4578959e-02  -7.9986715e-01
  -7.9919408e-01   3.5900284e-02
  -7.9880525e-01  -4.3705610e-02
   3.9398514e-03  -7.9999030e-01
  -3.2414031e-02  -7.9934306e-01
  -7.9958229e-01  -2.5848737e-02
  -1.9432362e-02   7.9976395e-01
   2.1273541e-02   7.9971710e-01
   7.9973191e-01  -2.0709405e-02
   7.9949762e-01   2.8346957e-02
  -7.9908706e-01   3.8208272e-02
   4.9464309e-03  -7.9998471e-01
   4.0301993e-02  -7.9898420e-01
   1.7320545e-02  -7.9981248e-01
  -1.6291646e-03   7.9999834e-01
   4.5486926e-02  -7.9870579e-01
  -7.9979086e-01  -1.8291446e-02
   8.5223265e-02  -7.9544767e-01
   2.7755431e-02  -7.9951838e-01
  -7.9998727e-01   4.5129338e-03
  -7.9993200e-01   1.0430547e-02
  -7.9765515e-01   6.1206763e-02
  -7.9862913e-01   4.6813543e-02
  -7.9999579e-01  -2.5950456e-03
  -7.9914743e-01   3.6924021e-02
  -7.1368160e-02  -7.9681026e-01
   7.9985495e-01   1.5233536e-02
  -2.7039470e-02  -7.9954291e-01
  -7.9511758e-01   8.8249809e-02
  -2.6931860e-02   7.9954654e-01
  -7.9926020e-01   3.4396769e-02
  -1.3977428e-02  -7.9987789e-01
  -7.9899243e-01   4.0138488e-02
  -7.9308794e-01  -1.0493580e-01
  -1.1973968e-01   7.9098825e-01
  -3.9026151e-02  -7.9904753e-01
  -6.8111297e-02   7.9709526e-01
   7.9908507e-01   3.8249952e-02
   2.9209620e-02  -7.9946657e-01
  -6.2037835e-02  -7.9759094e-01
   4.6650059e-02  -7.9863870e-01
  -2.5316866e-02  -7.9959931e-01
   4.8026746e-02  -7.9855709e-01
   3.2272493e-03  -7.9999349e-01
  -7.9997831e-01   5.8905983e-03
   5.0909829e-02  -7.9837848e-01
   7.9990724e-01  -1.2182077e-02
  -7.9967716e-01  -2.2725142e-02
   3.9935040e-02  -7.9900262e-01
   7.9983106e-01   1.6440107e-02
   7.9768637e-01   6.0798529e-02
  -7.9990086e-01   1.2594238e-02
  -7.9992873e-01   1.0678557e-02
   7.9992614e-01   1.0870969e-02
  -7.9750255e-01  -6.3163986e-02
  -7.9510722e-01   8.8343107e-02
  -7.9999219e-01  -3.5340366e-03
   7.9951828e-01  -2.7758333e-02
  -2.6965830e-04  -7.9999995e-01
  -7.9842814e-01  -5.0124955e-02
   7.9787346e-01   5.8291917e-02
  -7.9997410e-01   6.4374695e-03
   3.2961922e-02  -7.9932066e-01
  -7.9734730e-01  -6.5094414e-02
  -7.9873206e-01   4.5023297e-02
  -9.1779691e-03   7.9994735e-01
  -7.9954478e-01   2.6984159e-02
   3.2751348e-02   7.9932931e-01
  -7.9959824e-01  -2.5350668e-02
  -7.9786954e-01   5.8345460e-02
   7.9894773e-01  -4.1018575e-02
  -9.9703579e-02   7.9376268e-01
  -7.2131308e-03  -7.9996748e-01
  -7.9996674e-01  -7.2946311e-03
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
  -7.9998023e-01  -5.6240189e-03
  -4.3845729e-03   7.9998798e-01
   7.9726024e-01  -6.6152172e-02
   7.9999806e-01   1.7614244e-03
  -8.3293377e-02  -7.9565207e-01
  -7.9989554e-01  -1.2927454e-02
   7.9661978e-01   7.3463749e-02
  -5.8963667e-02   7.9782409e-01
   7.3891412e-02  -7.9658023e-01
  -7.9991164e-01  -1.1890046e-02
  -4.6918185e-02   7.9862299e-01
   7.9779834e-01  -5.9311125e-02
   7.9998964e-01  -4.0709096e-03
  -7.9638739e-01  -7.5941612e-02
   4.4129877e-02   7.9878192e-01
  -3.0448719e-02  -7.9942034e-01
  -7.7221269e-03   7.9996273e-01
   1.8920476e-02   7.9977623e-01
   7.9965175e-01  -2.3602592e-02
  -7.9998361e-01  -5.1207165e-03
  -3.9643987e-02  -7.9901712e-01
  -1.0773582e-02  -7.9992745e-01
  -7.9783622e-01  -5.8799401e-02
  -3.6700215e-02  -7.9915774e-01
   3.0562365e-02  -7.9941600e-01
   7.9910783e-01   3.7771453e-02
   7.9908509e-01   3.8249412e-02
  -7.9972986e-01   2.0788117e-02
  -7.9393876e-01   9.8291609e-02
   7.6766532e-02  -7.9630829e-01
  -4.9860509e-02   7.9844469e-01
  -7.9963850e-01  -2.4047160e-02
   7.9998116e-01  -5.4909588e-03
   4.6177266e-03   7.9998667e-01
  -3.2162283e-02  -7.9935323e-01
   7.9996240e-01   7.7563874e-03
   7.9974551e-01   2.0177252e-02
   7.9993303e-01   1.0351577e-02
  -7.9905593e-01  -3.8853764e-02
   3.8925837e-02  -7.9905243e-01
   3.8327661e-02  -7.9908134e-01
  -7.9826936e-01  -5.2593041e-02
  -3.6277541e-02  -7.9917704e-01
  -7.9702052e-01  -6.8980403e-02
  -7.9987854e-01  -1.3939728e-02
  -7.9990554e-01   1.2293398e-02
  -7.9992035e-01   1.1288364e-02
  -7.9943656e-01  -3.0019713e-02
   7.9999751e-01   1.9979968e-03
  -7.9993164e-01  -1.0457708e-02
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
  -7.9997333e-01  -6.5327013e-03
   6.3108610e-03  -7.9997511e-01
   7.9948480e-01  -2.8706350e-02
  -7.9456714e-01   9.3075569e-02
  -8.4185726e-03  -7.9995570e-01
  -7.9823912e-01   5.3050027e-02
  -3.0876499e-02  -7.9940393e-01
  -7.9959954e-01  -2.5309512e-02
  -7.9931115e-01  -3.3191767e-02
  -7.9991068e-01   1.1954078e-02
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
  -1.1705478e-02   7.9991436e-01
   5.6437112e-02   7.9800680e-01
   1.3624096e-02   7.9988398e-01
  -7.9964532e-01   2.3819206e-02
  -4.0731876e-03  -7.9998963e-01
  -1.4724957e-02  -7.9986447e-01
   2.7472197e-02  -7.9952816e-01
  -7.9966253e-01  -2.3234557e-02
   7.9982825e-01  -1.6576294e-02
   7.9994334e-01  -9.5214554e-03
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
  -7.9903054e-01  -3.9372618e-02
   7.9999830e-01   1.6491179e-03
  -7.9985236e-01  -1.5368840e-02
  -6.0711140e-02  -7.9769302e-01
   7.9910748e-01   3.7778851e-02
   8.3409988e-03   7.9995652e-01
   5.8925381e-02  -7.9782692e-01
   5.1209157e-02  -7.9835933e-01
   7.9636856e-03  -7.9996036e-01
   7.9990402e-01  -1.2391941e-02
   7.9999856e-01  -1.5203951e-03
  -3.0216449e-02  -7.9942915e-01
   9.4860724e-03  -7.9994376e-01
   3.9274920e-02  -7.9903534e-01
  -3.2789410e-02  -7.9932775e-01
   5.5159831e-03  -7.9998098e-01
  -7.9587000e-01   8.1184624e-02
   6.6708681e-02   7.9721387e-01
  -7.9805658e-01  -5.5728780e-02
   3.9147505e-02  -7.9904160e-01
  -6.0229246e-03   7.9997733e-01
  -4.0016098e-02   7.9899857e-01
  -7.9859699e-01   4.7358706e-02
   7.9958635e-01   2.5722938e-02
  -7.0486965e-02   7.9688869e-01
  -7.9998265e-01   5.2688313e-03
  -1.1923812e-02  -7.9991113e-01
   7.9998458e-01   4.9672733e-03
   4.1287062e-02   7.9893390e-01
   1.5328573e-03  -7.9999853e-01
  -1.1705478e-02   7.9991436e-01
   5.6437112e-02   7.9800680e-01
   1.3624096e-02   7.9988398e-01
  -7.9964532e-01   2.3819206e-02
  -4.0731876e-03  -7.9998963e-01
  -1.4724957e-02  -7.9986447e-01
   2.7472197e-02  -7.9952816e-01
  -7.9966253e-01  -2.3234557e-02
   7.9982825e-01  -1.6576294e-02
   7.9994334e-01  -9.5214554e-03
   7.9958112e-01  -2.5885002e-02
  -7.9986591e-01   1.4646516e-02
  -7.9999032e-01  -3.9352486e-03
  -7.9872411e-01  -4.5164098e-02
   7.9878434e-01   4.4086054e-02
  -1.7112764e-02   7.9981695e-01
   5.8256158e-02  -7.9787607e-01
  -7.9992477e-01  -1.0970808e-02
   1.1036356e-02  -7.9992387e-01
   7.9993237e-01   1.0402290e-02
  -7.9873206e-01   4.5023297e-02
  -9.1779691e-03   7.9994735e-01
  -7.9954478e-01   2.6984159e-02
   3.2751348e-02   7.9932931e-01
  -7.9959824e-01  -2.5350668e-02
  -7.9786954e-01   5.8345460e-02
   7.9894773e-01  -4.1018575e-02
  -9.9703579e-02   7.9376268e-01
  -7.2131308e-03  -7.9996748e-01
  -7.9996674e-01  -7.2946311e-03
   2.2002580e-02  -7.9969737e-01
  -7.9993522e-01   1.0180483e-02
  -8.6280418e-02  -7.9533370e-01
   7.9949594e-01  -2.8394317e-02
   7.9786659e-01   5.8385880e-02
   3.7186868e-02  -7.9913524e-01
   4.6972601e-02  -7.9861979e-01
  -7.9992124e-01   1.1225311e-02
   1.6855927e-02   7.9982240e-01
   7.9928268e-01  -3.3870240e-02
  -7.9996762e-01  -7.1971744e-03
  -7.9768642e-01   6.0797791e-02
   7.9914433e-01  -3.6991137e-02
  -1.1267372e-02  -7.9992065e-01
  -7.9999765e-01   1.9375102e-03
   5.8656049e-02  -7.9784677e-01
  -2.3678487e-02  -7.9964950e-01
  -7.9977892e-01  -1.8806504e-02
   1.2415391e-03   7.9999904e-01
  -7.9800683e-01  -5.6436702e-02
   1.6331007e-02  -7.9983329e-01
   7.9619422e-01   7.7940751e-02
   7.9976089e-01  -1.9558257e-02
   7.9999106e-01  -3.7828076e-03
  -5.8887530e-02  -7.9782972e-01
  -1.2833622e-02  -7.9989705e-01
  -7.9712045e-01   6.7815836e-02
   4.1398190e-02  -7.9892815e-01
   7.9958280e-01   2.5832933e-02
   7.9814788e-01  -5.4405550e-02
  -5.7445249e-02  -7.9793486e-01
  -7.9970184e-01  -2.1839500e-02
  -7.9918035e-01  -3.6204502e-02
  -7.9957065e-01  -2.6206253e-02
   3.0262505e-03  -7.9999428e-01
  -7.9982149e-01  -1.6899430e-02
  -5.3553886e-03  -7.9998207e-01
   2.6783098e-02  -7.9955154e-01
  -7.9999654e-01   2.3524224e-03
  -4.3988001e-02  -7.9878974e-01
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
   7.9884166e-01   4.3034829e-02
   3.8632200e-02   7.9906668e-01
  -5.0874583e-02   7.9838072e-01
   7.9998784e-01  -4.4113906e-03
  -7.9950832e-01  -2.8043528e-02
  -7.9886990e-01  -4.2507455e-02
  -7.9998171e-01  -5.4092114e-03
  -4.4431750e-02  -7.9876518e-01
   7.9431372e-01   9.5214079e-02
   3.5432881e-02  -7.9921493e-01
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02
   7.9999996e-01   2.4139087e-04
  -3.4766948e-02   7.9924418e-01
   7.9887880e-01  -4.2339875e-02
  -7.9939972e-01   3.0985338e-02
  -7.9982734e-01   1.6619956e-02
  -2.4632809e-02  -7.9962068e-01
   7.9814403e-01  -5.4461974e-02
  -8.2273643e-03  -7.9995769e-01
   4.9516235e-02   7.9846612e-01
  -7.9987864e-01   1.3934421e-02


==> QPSK-3.dat <==
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
  -8.9999333e-01  -3.4643287e-03
  -2.3552213e-02   8.9969178e-01
  -8.9995730e-01  -8.7669967e-03
  -3.1490848e-03  -8.9999449e-01
  -1.0492937e-03  -8.9999939e-01
  -8.9993885e-01  -1.0491633e-02
  -8.9977442e-01   2.0149049e-02
  -8.9997680e-01   6.4621829e-03
   2.8283821e-03   8.9999556e-01
  -2.7909099e-02   8.9956716e-01
  -7.1185916e-03  -8.9997185e-01
  -8.9973479e-01   2.1847420e-02
  -8.9997420e-01  -6.8145572e-03
   8.9965299e-01  -2.4989881e-02
   3.2588323e-02   8.9940981e-01
  -4.6621290e-02  -8.9879166e-01
   3.8718879e-02  -8.9916675e-01
  -1.9473860e-03   8.9999789e-01
  -6.5215029e-03  -8.9997637e-01
   4.6786834e-03   8.9998784e-01
  -6.2165063e-03  -8.9997853e-01
  -8.0224324e-03  -8.9996424e-01
   1.8266287e-04  -8.9999998e-01
  -8.9998534e-01  -5.1373497e-03
   8.9992735e-01  -1.1434926e-02
   8.9976746e-01  -2.0457491e-02
   2.8297573e-02  -8.9955503e-01
  -7.8751008e-03  -8.9996555e-01
   4.7987448e-02   8.9871976e-01
  -8.9996858e-01   7.5198903e-03
  -1.0679104e-02  -8.9993664e-01
  -8.9929099e-01  -3.5717275e-02
   4.4019543e-02  -8.9892284e-01
  -8.9999155e-01  -3.9009097e-03
  -8.9989009e-01   1.4065042e-02
   8.9973482e-01  -2.1846270e-02
  -8.9999423e-01  -3.2228714e-03
   8.9998728e-01  -4.7852373e-03
   1.3293791e-02  -8.9990181e-01
  -8.9994418e-01  -1.0023465e-02
   8.9999895e-01   1.3766269e-03
  -8.9999934e-01  -1.0915663e-03
   8.9999413e-01  -3.2512135e-03
  -8.1225894e-03  -8.9996335e-01
  -8.9997754e-01   6.3589083e-03
  -2.4545624e-02   8.9966522e-01
  -8.9946900e-01   3.0911544e-02
   3.9933452e-03  -8.9999114e-01
  -8.9930742e-01   3.5301110e-02
   4.9372248e-02  -8.9864475e-01
  -8.9981294e-01   1.8348758e-02
  -1.5049081e-02  -8.9987417e-01
   6.8383073e-03  -8.9997402e-01
  -5.3182390e-03  -8.9998429e-01
   8.9961820e-01   2.6212326e-02
  -4.3082283e-03  -8.9998969e-01
  -8.9927823e-01  -3.6037064e-02
  -7.1409948e-03  -8.9997167e-01
  -8.9997579e-01  -6.6015431e-03
  -8.9999990e-01   4.2749069e-04
   8.1648261e-04  -8.9999963e-01
  -3.2938604e-03   8.9999397e-01
  -8.9998065e-01  -5.9019683e-03
  -8.9979609e-01  -1.9157224e-02
   8.9999309e-01   3.5265303e-03
   1.8923680e-02  -8.9980103e-01
   8.9947863e-01   3.0630068e-02
  -1.9129713e-02   8.9979667e-01
  -3.3852576e-02  -8.9936311e-01
  -3.0587894e-02   8.9948006e-01
   8.9984512e-01  -1.6695892e-02
   8.9997842e-01   6.2321082e-03
  -1.3384750e-02  -8.9990047e-01
  -1.8226408e-02  -8.9981542e-01
  -1.6696125e-02   8.9984512e-01
   2.2238282e-02   8.9972521e-01
  -8.9845039e-01   5.2791084e-02
  -8.9999796e-01  -1.9178904e-03
  -8.9999992e-01   3.8398662e-04
  -3.6886607e-02  -8.9924378e-01
   8.9998007e-01   5.9897445e-03
   2.1296424e-02  -8.9974800e-01
  -8.9990417e-01   1.3133193e-02
   3.6743940e-02   8.9924962e-01
  -5.7168644e-02  -8.9818247e-01
  -8.9928489e-01   3.5870364e-02
  -5.1419542e-03  -8.9998531e-01
  -8.9999150e-01  -3.9117784e-03
  -4.5843114e-02  -8.9883169e-01
  -2.9155528e-02  -8.9952763e-01
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
   4.7349852e-02  -8.9875358e-01
  -8.9942191e-01   3.2252691e-02
  -8.9999855e-01   1.6132153e-03
  -8.9969535e-01   2.3415338e-02
  -3.4158055e-02  -8.9935156e-01
   8.9991862e-01  -1.2102495e-02
  -4.0328375e-02  -8.9909600e-01
   3.3390627e-03   8.9999381e-01
   8.9934802e-01   3.4251190e-02
  -3.6214024e-02  -8.9927112e-01
   8.9950452e-01   2.9860045e-02
  -1.1188028e-02  -8.9993046e-01
  -1.4727771e-03  -8.9999879e-01
  -2.2780029e-02   8.9971166e-01
   3.6086598e-02  -8.9927624e-01
  -9.2630094e-03   8.9995233e-01
   2.7045800e-02   8.9959353e-01
   4.2520616e-02   8.9899499e-01
  -8.9984303e-01  -1.6808498e-02
   3.4473080e-02  -8.9933954e-01
  -8.8937632e-03  -8.9995606e-01
   2.5840924e-02  -8.9962895e-01
   5.7131537e-02   8.9818483e-01
   1.1504916e-02   8.9992646e-01
   2.8680703e-02  -8.9954289e-01
   1.0610958e-02   8.9993745e-01
   8.9970032e-01  -2.3223709e-02
  -2.4078188e-02   8.9967785e-01
  -1.1182440e-02  -8.9993053e-01
  -8.9999528e-01  -2.9142555e-03
   8.1648261e-04  -8.9999963e-01
  -3.2938604e-03   8.9999397e-01
  -8.9998065e-01  -5.9019683e-03
  -8.9979609e-01  -1.9157224e-02
   8.9999309e-01   3.5265303e-03
   1.8923680e-02  -8.9980103e-01
   8.9947863e-01   3.0630068e-02
  -1.9129713e-02   8.9979667e-01
  -3.3852576e-02  -8.9936311e-01
  -3.0587894e-02   8.9948006e-01
  -1.4907538e-02   8.9987653e-01
  -2.2068104e-02  -8.9972940e-01
   8.9920016e-01  -3.7935206e-02
   8.9884354e-01  -4.5610132e-02
  -3.1871289e-04   8.9999994e-01
   3.6724201e-02   8.9925043e-01
   8.9995208e-01   9.2873020e-03
   5.6385546e-02   8.9823197e-01
  -8.9999050e-01   4.1357698e-03
   1.3459681e-03   8.9999899e-01
   8.9997851e-01  -6.2194342e-03
  -8.9997141e-01   7.1731302e-03
  -2.5406006e-02  -8.9964134e-01
   1.5953278e-02  -8.9985860e-01
  -8.9987659e-01  -1.4903831e-02
   1.6103483e-02  -8.9985592e-01
   4.3281798e-03  -8.9998959e-01
  -8.9988225e-01  -1.4558011e-02
   8.9957523e-01   2.7647912e-02
   8.9999851e-01  -1.6371225e-03
   8.9991917e-01   1.2062154e-02
  -1.6738592e-02   8.9984433e-01
  -8.9961025e-01  -2.6483819e-02
  -8.9913501e-01   3.9449059e-02
  -5.1881452e-03   8.9998505e-01
   8.9981159e-01  -1.8414844e-02
  -8.9994962e-01   9.5231390e-03
  -3.5938754e-02   8.9928216e-01
   8.9996224e-01   8.2446721e-03
  -1.0887121e-02   8.9993415e-01
   5.1872319e-02   8.9850390e-01
   8.9884558e-01   4.5569971e-02
   8.9996454e-01   7.9888727e-03
   3.5879132e-02  -8.9928454e-01
   1.7189022e-02  -8.9983584e-01
  -5.7848178e-03  -8.9998141e-01
   1.5118063e-02  -8.9987302e-01
  -8.6323374e-03  -8.9995860e-01
  -8.9997009e-01   7.3372631e-03
  -8.9999613e-01  -2.6392655e-03
  -8.9999811e-01  -1.8434607e-03
   1.6661916e-02  -8.9984575e-01
   5.4320210e-04  -8.9999984e-01
  -1.7627978e-02   8.9982735e-01
  -8.9955327e-01   2.8353322e-02
  -8.9999832e-01  -1.7413298e-03
   5.2976966e-02   8.9843945e-01
   8.9996328e-01  -8.1295527e-03
  -4.4592727e-02   8.9889459e-01
  -8.9992632e-01   1.1516153e-02
  -8.9999333e-01  -3.4643287e-03
  -2.3552213e-02   8.9969178e-01
  -8.9995730e-01  -8.7669967e-03
  -3.1490848e-03  -8.9999449e-01
  -1.0492937e-03  -8.9999939e-01
  -8.9993885e-01  -1.0491633e-02
  -8.9977442e-01   2.0149049e-02
  -8.9997680e-01   6.4621829e-03
   2.8283821e-03   8.9999556e-01
  -2.7909099e-02   8.9956716e-01
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
   8.9944047e-01  -3.1730878e-02
  -4.2321084e-02   8.9900441e-01
  -8.9999744e-01   2.1467268e-03
  -1.3640009e-02  -8.9989663e-01
   9.1551519e-03  -8.9995343e-01
  -8.9994960e-01   9.5248984e-03
  -8.9983446e-01  -1.7261249e-02
   3.0749000e-02  -8.9947457e-01
  -6.3814494e-03  -8.9997738e-01
  -1.3144885e-03   8.9999904e-01
  -3.9913247e-02   8.9911453e-01
   8.9966606e-01  -2.4515060e-02
  -8.9990715e-01  -1.2927408e-02
  -1.0131401e-02  -8.9994297e-01
   3.2934433e-03   8.9999397e-01
   8.9893683e-01   4.3732953e-02
   8.9902942e-01  -4.1786459e-02
  -8.9993297e-01  -1.0984061e-02
  -6.3913798e-03  -8.9997731e-01
   9.5009067e-03  -8.9994985e-01
  -5.0249171e-03  -8.9998597e-01
   5.3971685e-03   8.9998382e-01
  -1.2367477e-02  -8.9991502e-01
  -8.9992488e-01   1.1628208e-02
  -2.2992266e-02  -8.9970626e-01
   4.5989744e-02   8.9882420e-01
  -2.9269241e-03  -8.9999524e-01
   8.9974921e-01  -2.1245056e-02
  -8.9999859e-01  -1.5914271e-03
   1.4666284e-02   8.9988049e-01
   8.9999443e-01   3.1665384e-03
   3.1049211e-02  -8.9946426e-01
   1.8718814e-02   8.9980532e-01
   8.9938734e-01   3.3202624e-02
   8.9994382e-01   1.0055859e-02
  -6.7941249e-02   8.9743188e-01
  -9.8591272e-03  -8.9994600e-01
  -8.9902108e-01  -4.1965509e-02
  -8.9999499e-01  -3.0044583e-03
  -8.9992416e-01  -1.1683497e-02
  -8.9970748e-01   2.2944595e-02
   3.5789317e-02   8.9928812e-01
  -1.3228874e-02  -8.9990277e-01
  -1.0865960e-03  -8.9999934e-01
   1.9647414e-02  -8.9978552e-01
   5.5614738e-03  -8.9998282e-01
   3.2211861e-04   8.9999994e-01
  -8.9999959e-01   8.6326672e-04
  -1.6055519e-02  -8.9985678e-01
  -3.6732819e-02  -8.9925008e-01
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
   5.7498345e-03  -8.9998163e-01
   8.9996047e-01  -8.4355693e-03
  -5.0895565e-02  -8.9855976e-01
  -1.4055133e-02   8.9989025e-01
  -2.5630024e-02  -8.9963498e-01
  -1.1374204e-02   8.9992812e-01
   8.9856085e-01   5.0876268e-02
  -4.8134908e-03  -8.9998713e-01
   8.9988867e-01   1.4155473e-02
   8.9901827e-01   4.2025510e-02
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
  -2.8775812e-02   8.9953986e-01
  -8.9979241e-01   1.9329058e-02
   8.9999946e-01  -9.8313541e-04
  -5.0509225e-03  -8.9998583e-01
   8.9976666e-01  -2.0492778e-02
   8.9990813e-01   1.2859480e-02
  -8.9932960e-01  -3.4731433e-02
  -8.9983052e-01  -1.7465404e-02
  -4.0290022e-03   8.9999098e-01
  -7.4433604e-03  -8.9996922e-01
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
   9.7061330e-03   8.9994766e-01
  -8.9999508e-01   2.9768479e-03
   8.9972472e-01  -2.2258172e-02
  -4.4073331e-03  -8.9998921e-01
  -4.8540864e-03  -8.9998691e-01
  -4.8922366e-03  -8.9998670e-01
  -3.4513458e-04  -8.9999993e-01
   3.0376565e-03   8.9999487e-01
  -8.9981934e-01   1.8032297e-02
  -8.9985703e-01  -1.6041129e-02
  -3.2814328e-03  -8.9999402e-01
   3.1347865e-02  -8.9945390e-01
  -2.3770248e-02  -8.9968604e-01
   8.9956749e-01  -2.7898627e-02
   8.9979145e-01   1.9373983e-02
  -3.7986636e-03   8.9999198e-01
  -8.9968029e-01   2.3986896e-02
   3.9721521e-03  -8.9999123e-01
   8.9992231e-01  -1.1825410e-02
   8.9994672e-01  -9.7928484e-03
  -2.4168804e-02  -8.9967542e-01
  -8.9999228e-01  -3.7272410e-03
   2.8808811e-03  -8.9999539e-01
  -8.9998532e-01  -5.1405826e-03
   8.9998843e-01   4.5630295e-03
   8.9999255e-01   3.6608789e-03
  -8.9999774e-01  -2.0189124e-03
  -8.9997276e-01  -7.0027174e-03
  -8.9999983e-01  -5.5031621e-04
  -8.9976567e-01  -2.0536155e-02
  -2.8775812e-02   8.9953986e-01
  -8.9979241e-01   1.9329058e-02
   8.9999946e-01  -9.8313541e-04
  -5.0509225e-03  -8.9998583e-01
   8.9976666e-01  -2.0492778e-02
   8.9990813e-01   1.2859480e-02
  -8.9932960e-01  -3.4731433e-02
  -8.9983052e-01  -1.7465404e-02
  -4.0290022e-03   8.9999098e-01
  -7.4433604e-03  -8.9996922e-01
  -3.2556621e-02  -8.9941096e-01
   8.9808543e-01   5.8673358e-02
   4.5404816e-03  -8.9998855e-01
  -9.0000000e-01  -5.9353080e-05
  -1.8371471e-02  -8.9981247e-01
   1.2214405e-02   8.9991711e-01
   8.9998724e-01  -4.7933063e-03
  -8.9984829e-01   1.6524275e-02
  -8.9999883e-01  -1.4529838e-03
   7.0682681e-03  -8.9997224e-01
  -8.9999333e-01  -3.4643287e-03
  -2.3552213e-02   8.9969178e-01
  -8.9995730e-01  -8.7669967e-03
  -3.1490848e-03  -8.9999449e-01
  -1.0492937e-03  -8.9999939e-01
  -8.9993885e-01  -1.0491633e-02
  -8.9977442e-01   2.0149049e-02
  -8.9997680e-01   6.4621829e-03
   2.8283821e-03   8.9999556e-01
  -2.7909099e-02   8.9956716e-01
  -8.9948706e-01   3.0381458e-02
   8.9898348e-01  -4.2763256e-02
  -4.4873074e-03  -8.9998881e-01
  -8.9986260e-01  -1.5725953e-02
   8.9996396e-01   8.0539016e-03
   8.9970714e-01   2.2957644e-02
   5.8718968e-03  -8.9998084e-01
   8.9941553e-01   3.2429919e-02
  -5.4116673e-03   8.9998373e-01
   5.1608946e-03   8.9998520e-01
  -8.9996997e-01  -7.3524174e-03
  -2.2927486e-03  -8.9999708e-01
  -8.9759675e-01  -6.5727315e-02
   1.1325063e-02  -8.9992874e-01
  -1.5416005e-02  -8.9986796e-01
  -1.0901657e-02  -8.9993397e-01
  -8.9996788e-01  -7.6034496e-03
   8.9970478e-01   2.3049974e-02
   4.4019762e-03  -8.9998923e-01
   8.9999058e-01   4.1171324e-03
   8.9980751e-01  -1.8613051e-02
   8.9901380e-01   4.2121065e-02
  -8.9974101e-01  -2.1589713e-02
  -8.9983327e-01  -1.7322979e-02
  -8.9996543e-01  -7.8877288e-03
   8.9989461e-01  -1.3772996e-02
   8.9954757e-01  -2.8533735e-02
   8.9939541e-01  -3.2983150e-02
  -8.9998415e-01  -5.3416507e-03
  -3.3624037e-02   8.9937168e-01
   9.0992870e-03  -8.9995400e-01
   6.8814307e-03  -8.9997369e-01
   1.3735248e-03  -8.9999895e-01
  -8.9900623e-01  -4.2282326e-02
  -3.1336229e-02  -8.9945430e-01
  -6.9618899e-03  -8.9997307e-01
  -1.2400932e-02  -8.9991456e-01
   8.9975460e-01  -2.1015678e-02
   1.1632210e-02  -8.9992483e-01
   9.7571973e-04   8.9999947e-01
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
   5.5327003e-03   8.9998299e-01
  -8.9961102e-01  -2.6457588e-02
  -8.9999727e-01   2.2181252e-03
  -8.9952954e-01   2.9096497e-02
   2.6554324e-02  -8.9960817e-01
  -8.9991375e-01   1.2459390e-02
   2.9012074e-02  -8.9953227e-01
   2.3177787e-02   8.9970150e-01
  -8.9986098e-01   1.5818240e-02
   1.8166463e-02   8.9981664e-01
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02
   8.9864285e-01  -4.9406822e-02
   3.1154551e-02  -8.9946061e-01
   6.1992002e-03   8.9997865e-01
  -8.9997300e-01   6.9708708e-03
  -8.9997649e-01  -6.5058656e-03
  -8.9947067e-01  -3.0862770e-02
  -5.3896874e-02   8.9838473e-01
   8.9918373e-01  -3.8322583e-02
  -8.9937724e-01   3.3475163e-02
  -8.9956348e-01   2.8027700e-02


==> QPSK-4.dat <==
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
   9.9699706e-01   7.7439353e-02
   9.9168417e-01   1.2869538e-01
  -9.8807628e-01  -1.5396512e-01
   9.9957857e-01   2.9028843e-02
  -1.2309628e-01  -9.9239473e-01
   9.9715349e-01   7.5398350e-02
   4.0395940e-02  -9.9918375e-01
  -9.7752975e-01   2.1079751e-01
   2.0855758e-01  -9.7801009e-01
  -9.9980360e-01  -1.9818008e-02
  -9.9554852e-01   9.4250398e-02
  -1.2828782e-02   9.9991771e-01
   9.9975646e-01  -2.2068613e-02
   1.5206209e-01  -9.8837094e-01
   9.9984499e-01   1.7606430e-02
   9.9710921e-01  -7.5981687e-02
  -9.9854546e-01  -5.3916229e-02
  -1.1920966e-01   9.9286910e-01
  -9.9995881e-01  -9.0765937e-03
  -8.7598242e-03   9.9996163e-01
  -9.9999458e-01   3.2938774e-03
  -9.9634839e-01  -8.5380858e-02
  -9.7824999e-01  -2.0742942e-01
  -1.3666593e-01   9.9061719e-01
  -1.8933812e-01  -9.8191195e-01
  -9.9727089e-01  -7.3829351e-02
   2.6003111e-02  -9.9966186e-01
  -2.5350839e-01   9.6733319e-01
  -9.9160177e-01  -1.2932879e-01
  -9.9999458e-01   3.2918621e-03
   2.4584663e-01  -9.6930874e-01
  -9.9434010e-01  -1.0624392e-01
   9.9180922e-01   1.2772815e-01
   2.1015121e-02  -9.9977916e-01
  -3.2733395e-02  -9.9946412e-01
   9.9991493e-01  -1.3043580e-02
  -8.7026956e-02   9.9620596e-01
  -9.9999790e-01  -2.0501019e-03
   3.6482121e-02   9.9933431e-01
   9.9782863e-01   6.5863716e-02
  -9.8173526e-01  -1.9025213e-01
   9.8567556e-01   1.6865257e-01
  -6.8174934e-02  -9.9767338e-01
  -2.8052480e-02  -9.9960645e-01
   9.9071210e-01   1.3597623e-01
  -9.9982290e-01   1.8819306e-02
  -9.9536882e-01  -9.6129697e-02
   9.9613999e-01  -8.7778759e-02
  -9.8857040e-01  -1.5075994e-01
   9.9849381e-01   5.4864437e-02
  -9.9828674e-01   5.8511467e-02
   9.5596622e-01  -2.9347671e-01
   9.3345252e-02  -9.9563380e-01
   7.5650852e-02   9.9713437e-01
   9.9440985e-01   1.0558908e-01
  -9.9893110e-01   4.6224082e-02
   9.9933582e-01  -3.6440534e-02
   9.0499270e-02  -9.9589652e-01
  -1.0280185e-01  -9.9470185e-01
  -9.9640079e-01   8.4767138e-02
   9.4849415e-01   3.1679466e-01
  -1.6093508e-01  -9.8696499e-01
   9.9619613e-01   8.7139431e-02
   1.7244265e-01  -9.8501956e-01
   9.8626923e-02  -9.9512448e-01
  -8.5043337e-02  -9.9637725e-01
   3.4638014e-02  -9.9939992e-01
   9.8015584e-01   1.9822847e-01
  -1.7008875e-02  -9.9985534e-01
   9.9125676e-01  -1.3194709e-01
  -9.6822833e-01  -2.5006781e-01
  -9.8695632e-01  -1.6098829e-01
   9.9998915e-01  -4.6591014e-03
  -9.9979319e-01  -2.0336505e-02
   9.9972497e-01   2.3451831e-02
  -9.9935189e-01  -3.5997257e-02
  -9.8257570e-01  -1.8586285e-01
  -4.7711973e-02  -9.9886114e-01
  -1.1246104e-02   9.9993676e-01
  -9.7791132e-01  -2.0902022e-01
  -9.8034808e-01   1.9727553e-01
  -9.9956944e-01  -2.9341727e-02
   1.5653082e-01  -9.8767307e-01
   2.2210084e-01  -9.7502370e-01
  -2.3305634e-01   9.7246323e-01
  -9.9593034e-01  -9.0126299e-02
  -9.9999952e-01   9.7981003e-04
   9.9095612e-02  -9.9507792e-01
   1.1260308e-01  -9.9364005e-01
  -3.6735952e-01  -9.3007902e-01
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
   1.3343595e-01  -9.9105744e-01
   1.0651541e-01  -9.9431105e-01
  -9.9890988e-01   4.6680331e-02
   1.8391444e-01  -9.8294226e-01
  -3.7152295e-02  -9.9930962e-01
   8.3050458e-02  -9.9654534e-01
  -9.9918043e-01   4.0477881e-02
   1.4752441e-01  -9.8905841e-01
   1.1493233e-01  -9.9337332e-01
   9.7436254e-01   2.2498366e-01
   1.6285038e-01  -9.8665078e-01
  -9.7826032e-01  -2.0738066e-01
  -5.3432909e-02  -9.9857144e-01
  -9.9913656e-01   4.1546669e-02
  -6.1733625e-02   9.9809266e-01
  -9.9994549e-01   1.0440785e-02
  -5.5657261e-02  -9.9844993e-01
  -9.9962979e-01  -2.7208319e-02
   2.7908040e-01  -9.6026774e-01
  -1.8395659e-01  -9.8293437e-01
  -9.9175407e-01   1.2815565e-01
   1.2778167e-01  -9.9180232e-01
  -9.9186534e-01  -1.2729155e-01
  -6.4243181e-02  -9.9793427e-01
  -9.9703516e-01  -7.6947267e-02
   9.9755824e-01   6.9839527e-02
   5.6507090e-02   9.9840220e-01
   5.2336029e-02  -9.9862953e-01
  -9.9760731e-01   6.9135012e-02
   3.2809715e-01  -9.4464399e-01
   9.4849415e-01   3.1679466e-01
  -1.6093508e-01  -9.8696499e-01
   9.9619613e-01   8.7139431e-02
   1.7244265e-01  -9.8501956e-01
   9.8626923e-02  -9.9512448e-01
  -8.5043337e-02  -9.9637725e-01
   3.4638014e-02  -9.9939992e-01
   9.8015584e-01   1.9822847e-01
  -1.7008875e-02  -9.9985534e-01
   9.9125676e-01  -1.3194709e-01
  -9.9991818e-01   1.2791579e-02
  -1.8449606e-02  -9.9982979e-01
   9.7968382e-01   2.0054829e-01
   1.8408319e-01  -9.8291067e-01
   1.9679421e-02   9.9980634e-01
   6.0723929e-02  -9.9815460e-01
   2.4206955e-01  -9.7025890e-01
  -9.9969017e-01  -2.4890865e-02
  -9.6751705e-01  -2.5280577e-01
  -9.0416937e-02  -9.9590400e-01
   9.9961216e-01   2.7848184e-02
   9.8931392e-01   1.4580116e-01
  -9.3047757e-01  -3.6634887e-01
  -9.9990376e-01   1.3873608e-02
   9.9981146e-01  -1.9417427e-02
   9.9992615e-01   1.2152593e-02
   9.9300278e-01   1.1809102e-01
  -9.9934695e-01  -3.6134224e-02
   9.7210188e-01   2.3455904e-01
  -9.9995954e-01  -8.9958715e-03
   5.5025129e-02   9.9848497e-01
  -9.9699139e-01   7.7512314e-02
  -7.1428456e-02  -9.9744573e-01
  -3.0821410e-02  -9.9952491e-01
  -9.9978071e-01   2.0940971e-02
  -9.9793919e-01   6.4166783e-02
   2.2441358e-01   9.7449400e-01
  -1.9109359e-01  -9.8157182e-01
   1.0200032e-01  -9.9478437e-01
   9.9335476e-01  -1.1509269e-01
  -1.9547598e-01   9.8070849e-01
   9.9725076e-01  -7.4100804e-02
   9.9695783e-01  -7.7942774e-02
  -3.6825153e-02   9.9932172e-01
   9.9330488e-01  -1.1552237e-01
   3.2532986e-01   9.4560059e-01
  -9.9986481e-01  -1.6442646e-02
  -1.9423143e-02  -9.9981135e-01
   1.6901910e-01  -9.8561278e-01
   1.7148288e-02   9.9985296e-01
  -1.9130081e-01  -9.8153146e-01
   1.6502805e-01  -9.8628887e-01
   9.9999984e-01  -5.5770724e-04
  -9.9852930e-01   5.4214807e-02
  -3.1502632e-03   9.9999504e-01
  -1.6405890e-01  -9.8645055e-01
   9.9528351e-01   9.7008975e-02
  -1.1496231e-01  -9.9336985e-01
  -9.7005083e-01   2.4290200e-01
  -9.9296817e-01  -1.1838162e-01
   9.9699706e-01   7.7439353e-02
   9.9168417e-01   1.2869538e-01
  -9.8807628e-01  -1.5396512e-01
   9.9957857e-01   2.9028843e-02
  -1.2309628e-01  -9.9239473e-01
   9.9715349e-01   7.5398350e-02
   4.0395940e-02  -9.9918375e-01
  -9.7752975e-01   2.1079751e-01
   2.0855758e-01  -9.7801009e-01
  -9.9980360e-01  -1.9818008e-02
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
   2.2238913e-01  -9.7495799e-01
  -9.9575118e-01   9.2084627e-02
   9.9416504e-01   1.0786968e-01
   9.6047949e-01  -2.7835077e-01
  -3.0942954e-02  -9.9952115e-01
   6.5510014e-02  -9.9785191e-01
  -6.8990091e-03   9.9997620e-01
   9.9999977e-01  -6.8063622e-04
  -9.9880671e-01   4.8837990e-02
  -9.9687334e-01   7.9016098e-02
  -9.9951370e-01   3.1182651e-02
  -6.7563971e-02  -9.9771494e-01
  -9.9210905e-01  -1.2537796e-01
   6.3822870e-02  -9.9796124e-01
  -2.9041367e-02   9.9957821e-01
   1.1037734e-01   9.9388975e-01
  -2.8949426e-01   9.5717975e-01
  -9.3504291e-01   3.5453457e-01
  -9.9207642e-01  -1.2563589e-01
  -9.5354068e-01   3.0126428e-01
   2.1531677e-01  -9.7654426e-01
  -9.9683671e-01  -7.9476868e-02
   9.9820257e-01   5.9930175e-02
  -9.9565974e-01   9.3068207e-02
   6.7797584e-02  -9.9769910e-01
  -1.5854611e-01   9.8735157e-01
   9.9994353e-01   1.0627298e-02
  -9.9980268e-01  -1.9864699e-02
   4.7548624e-01  -8.7972316e-01
   1.1506858e-02  -9.9993379e-01
   9.9950765e-01   3.1375925e-02
  -9.9250339e-01   1.2221708e-01
  -9.9970057e-01  -2.4469830e-02
  -1.3110819e-01  -9.9136807e-01
   1.7086776e-01  -9.8529397e-01
   9.9288003e-01   1.1911861e-01
  -9.9272044e-01  -1.2044136e-01
   9.9555794e-01  -9.4150900e-02
  -9.7450584e-01  -2.2436215e-01
   9.6279772e-01  -2.7022315e-01
   2.1690972e-03  -9.9999765e-01
   2.0733030e-01  -9.7827100e-01
   2.9986361e-01  -9.5398208e-01
   9.9679101e-01   8.0047998e-02
   7.9038339e-02  -9.9687158e-01
  -9.8390957e-01  -1.7866717e-01
  -1.6497578e-01  -9.8629762e-01
  -5.2616392e-02   9.9861480e-01
   5.1891962e-02   9.9865270e-01
   2.9077969e-02   9.9957715e-01
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
  -8.5227076e-02   9.9636155e-01
  -1.0879596e-02   9.9994082e-01
   9.8305864e-01   1.8329132e-01
  -9.9973048e-01   2.3215742e-02
   9.8681258e-02  -9.9511909e-01
  -9.8481002e-01   1.7363531e-01
   1.4676834e-02   9.9989229e-01
  -1.8849505e-02   9.9982233e-01
   1.5317085e-02  -9.9988269e-01
   6.3014924e-02  -9.9801258e-01
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
   1.4324981e-01  -9.8968656e-01
   1.2109662e-02  -9.9992668e-01
  -4.7091735e-02   9.9889057e-01
  -9.9943317e-01   3.3665085e-02
  -9.9966691e-01   2.5808127e-02
  -9.9375348e-01  -1.1159758e-01
   1.6654900e-01  -9.8603318e-01
  -9.4512399e-01   3.2671187e-01
   9.7915219e-02  -9.9519476e-01
  -9.8940050e-01  -1.4521244e-01
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
   2.1076501e-01  -9.7753676e-01
   2.6271717e-01  -9.6487289e-01
  -1.8197422e-01   9.8330330e-01
  -9.9909816e-01   4.2460249e-02
   9.9841637e-01  -5.6256049e-02
  -9.8556249e-01  -1.6931209e-01
  -9.9715010e-01  -7.5443260e-02
  -1.0200885e-01   9.9478349e-01
  -1.1193431e-01   9.9371561e-01
  -9.9782861e-01   6.5864036e-02
  -9.1971595e-01  -3.9258447e-01
  -1.1261889e-01   9.9363826e-01
  -8.5626929e-02  -9.9632727e-01
   2.3529984e-02  -9.9972313e-01
   2.4108608e-02   9.9970935e-01
  -4.7639481e-02  -9.9886460e-01
  -1.3839070e-01  -9.9037771e-01
  -9.9955053e-01  -2.9978889e-02
   1.4202569e-01  -9.8986297e-01
   9.9999858e-01  -1.6878989e-03
  -9.8158645e-01   1.9101844e-01
  -9.7101922e-01   2.3900141e-01
   9.9589690e-01  -9.0495146e-02
  -5.2608356e-03   9.9998616e-01
   1.5163441e-01  -9.8843665e-01
   9.9977145e-01   2.1378638e-02
  -1.0527155e-01  -9.9444351e-01
   9.9519505e-01   9.7912239e-02
   9.9999770e-01  -2.1426374e-03
  -2.9437110e-02  -9.9956663e-01
   1.4324981e-01  -9.8968656e-01
   1.2109662e-02  -9.9992668e-01
  -4.7091735e-02   9.9889057e-01
  -9.9943317e-01   3.3665085e-02
  -9.9966691e-01   2.5808127e-02
  -9.9375348e-01  -1.1159758e-01
   1.6654900e-01  -9.8603318e-01
  -9.4512399e-01   3.2671187e-01
   9.7915219e-02  -9.9519476e-01
  -9.8940050e-01  -1.4521244e-01
   9.9816860e-01  -6.0493326e-02
   1.1666818e-01   9.9317095e-01
   9.9593433e-01   9.0082271e-02
  -8.4544264e-02  -9.9641972e-01
  -1.4693015e-01  -9.8914687e-01
  -9.9991954e-01  -1.2685340e-02
  -6.0470312e-02  -9.9817000e-01
  -9.9754484e-01  -7.0030699e-02
   1.0845685e-02  -9.9994118e-01
   1.2951361e-02  -9.9991613e-01
   9.9699706e-01   7.7439353e-02
   9.9168417e-01   1.2869538e-01
  -9.8807628e-01  -1.5396512e-01
   9.9957857e-01   2.9028843e-02
  -1.2309628e-01  -9.9239473e-01
   9.9715349e-01   7.5398350e-02
   4.0395940e-02  -9.9918375e-01
  -9.7752975e-01   2.1079751e-01
   2.0855758e-01  -9.7801009e-01
  -9.9980360e-01  -1.9818008e-02
  -1.2280171e-01  -9.9243123e-01
  -6.0006541e-02  -9.9819798e-01
   9.2485915e-01   3.8030981e-01
  -9.9977537e-01   2.1194629e-02
  -2.0315122e-02   9.9979363e-01
  -9.9488951e-01  -1.0096957e-01
   6.6948982e-03   9.9997759e-01
   1.1166769e-01  -9.9374560e-01
   9.9209206e-01  -1.2551230e-01
  -9.9986189e-01  -1.6619498e-02
  -9.9846727e-01  -5.5345378e-02
  -9.9696843e-01   7.7807109e-02
   2.3391068e-01   9.7225809e-01
  -9.9968830e-01  -2.4966058e-02
   3.4836643e-02  -9.9939302e-01
   2.2936077e-01  -9.7334148e-01
   1.0941883e-01  -9.9399573e-01
  -9.9105941e-01  -1.3342128e-01
  -9.9369544e-01  -1.1211325e-01
  -9.9417123e-01  -1.0781263e-01
  -1.6334103e-02   9.9986659e-01
   9.9668488e-01   8.1358713e-02
  -9.9567033e-01   9.2954742e-02
   5.2104253e-02  -9.9864165e-01
   1.7472806e-01  -9.8461673e-01
  -1.5656932e-01   9.8766697e-01
   9.9365418e-01  -1.1247829e-01
  -9.9903186e-01  -4.3992530e-02
   4.6439236e-02  -9.9892112e-01
  -1.1375239e-01   9.9350913e-01
   9.9778913e-01   6.6459392e-02
  -9.9296553e-01   1.1840381e-01
  -9.2169535e-01   3.8791453e-01
  -2.3388996e-01   9.7226308e-01
  -9.8548641e-01   1.6975436e-01
  -9.9891082e-01   4.6660279e-02
  -9.8898136e-01  -1.4804008e-01
   9.9944388e-01   3.3345570e-02
   3.5699092e-01  -9.3410786e-01
  -9.9901411e-01   4.4393810e-02
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
  -9.9095994e-01  -1.3415808e-01
   9.9059705e-01   1.3681183e-01
  -9.7509741e-01   2.2177701e-01
  -2.9715803e-01   9.5482831e-01
   2.0471580e-01  -9.7882146e-01
  -9.9692765e-01   7.8327858e-02
  -9.9513392e-01  -9.8531597e-02
   3.4520899e-02  -9.9940398e-01
  -9.9816496e-01   6.0553370e-02
   9.9800580e-01   6.3122259e-02
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02
  -9.8662509e-01   1.6300592e-01
  -3.1561273e-02  -9.9950182e-01
   9.9889628e-01   4.6970530e-02
   9.9999832e-01   1.8305761e-03
   9.9292925e-01   1.1870761e-01
  -9.9635535e-01   8.5299540e-02
  -1.0049674e-01   9.9493739e-01
   1.8373219e-02   9.9983120e-01
   7.8098074e-02  -9.9694568e-01
   9.9792220e-01  -6.4430423e-02


==> QPSK_rec-1.dat <==
  -3.8260140e-01  -7.0257823e-01
   7.4977816e-01  -2.7898515e-01
  -3.2047099e-01  -7.3300638e-01
  -7.4923075e-01   2.8045194e-01
  -2.7130540e-01  -7.5259111e-01
  -7.4309595e-01   2.9632484e-01
  -2.5355081e-01  -7.5875687e-01
  -2.8979334e-01  -7.4566737e-01
   7.5364146e-01  -2.6837390e-01
  -2.7254545e-01  -7.5214293e-01
   7.6293739e-01  -2.4067934e-01
  -3.3211045e-01  -7.2780674e-01
  -7.4361746e-01   2.9501369e-01
  -2.1328325e-01  -7.7104491e-01
  -2.9263612e-01  -7.4455631e-01
  -2.9776681e-01  -7.4251931e-01
   7.3846619e-01  -3.0768115e-01
  -7.4495293e-01   2.9162498e-01
   7.4761989e-01  -2.8471827e-01
  -7.6110910e-01   2.4639996e-01
  -7.4510354e-01   2.9123997e-01
   2.8200214e-01   7.4864865e-01
  -2.3615375e-01  -7.6435032e-01
  -2.6893045e-01  -7.5344304e-01
  -3.3555880e-01  -7.2622331e-01
   7.6219654e-01  -2.4301530e-01
  -7.2674772e-01   3.3442153e-01
  -7.6344315e-01   2.3907019e-01
  -2.5352542e-01  -7.5876535e-01
  -2.9484324e-01  -7.4368506e-01
   2.6735606e-01   7.5400314e-01
  -7.5436985e-01   2.6631961e-01
  -7.6202759e-01   2.4354455e-01
  -7.6097303e-01   2.4681988e-01
  -2.6939607e-01  -7.5327668e-01
   2.6828220e-01   7.5367411e-01
  -7.4023926e-01   3.0339058e-01
   7.5552844e-01  -2.6301478e-01
  -7.2910481e-01   3.2925093e-01
   7.3379678e-01  -3.1865701e-01
  -3.3063403e-01  -7.2847865e-01
   2.5783879e-01   7.5731048e-01
   2.6113905e-01   7.5617881e-01
  -2.5904615e-01  -7.5689834e-01
   3.1032927e-01   7.3735727e-01
   2.6128593e-01   7.5612807e-01
  -2.4270719e-01  -7.6229471e-01
  -7.4771672e-01   2.8446389e-01
  -2.8554983e-01  -7.4730268e-01
  -7.5070036e-01   2.7649408e-01
   7.3813131e-01  -3.0848365e-01
   2.9091646e-01   7.4522991e-01
   2.8596841e-01   7.4714260e-01
  -7.3691229e-01   3.1138445e-01
   2.7491076e-01   7.5128162e-01
  -3.1794471e-01  -7.3410569e-01
   2.6976254e-01   7.5314552e-01
  -2.8350434e-01  -7.4808107e-01
  -7.4829804e-01   2.8293117e-01
  -3.4021211e-01  -7.2405505e-01
  -3.2435779e-01  -7.3129476e-01
  -3.0313201e-01  -7.4034518e-01
   2.8317590e-01   7.4820546e-01
   7.4722004e-01  -2.8576601e-01
  -7.4562743e-01   2.8989607e-01
  -7.3870869e-01   3.0709846e-01
   7.4717430e-01  -2.8588558e-01
  -2.5170820e-01  -7.5937012e-01
   2.8497234e-01   7.4752309e-01
  -2.6398596e-01  -7.5518965e-01
   7.4197571e-01  -2.9911877e-01
   2.7367209e-01   7.5173372e-01
   2.8298937e-01   7.4827603e-01
   7.3377970e-01  -3.1869633e-01
   2.8175177e-01   7.4874291e-01
  -7.6123760e-01   2.4600269e-01
  -2.8513538e-01  -7.4746091e-01
   2.7563386e-01   7.5101663e-01
  -2.5699479e-01  -7.5759730e-01
  -2.7892482e-01  -7.4980060e-01
  -7.4704199e-01   2.8623114e-01
  -2.7233438e-01  -7.5221937e-01
  -2.5609128e-01  -7.5790320e-01
  -7.4039034e-01   3.0302170e-01
   2.6482402e-01   7.5489618e-01
   7.5086999e-01  -2.7603307e-01
   2.6964046e-01   7.5318923e-01
  -7.2533887e-01   3.3746632e-01
   7.3343811e-01  -3.1948167e-01
  -3.2059554e-01  -7.3295191e-01
  -2.4322509e-01  -7.6212962e-01
  -3.0043833e-01  -7.4144238e-01
  -7.4955352e-01   2.7958812e-01
  -7.5616032e-01   2.6119259e-01
   3.1445694e-01   7.3560644e-01
  -2.8925588e-01  -7.4587602e-01
  -2.8020524e-01  -7.4932304e-01
  -7.3334020e-01   3.1970635e-01
   7.4517145e-01  -2.9106616e-01
  -7.5021209e-01   2.7781617e-01
  -7.2838129e-01   3.3084845e-01
   7.5052035e-01  -2.7698231e-01
  -7.3050237e-01   3.2613846e-01
   2.4542831e-01   7.6142297e-01
   3.0970830e-01   7.3761831e-01
   2.7077869e-01   7.5278078e-01
  -7.4190635e-01   2.9929078e-01
   3.1915983e-01   7.3357822e-01
   7.4936567e-01  -2.8009122e-01
   2.1167791e-01   7.7148718e-01
  -7.5176754e-01   2.7357917e-01
  -2.8498480e-01  -7.4751834e-01
  -7.5490267e-01   2.6480553e-01
  -2.6675039e-01  -7.5421763e-01
  -7.3741352e-01   3.1019558e-01
  -7.5390233e-01   2.6764020e-01
  -2.6486656e-01  -7.5488125e-01
  -3.2136866e-01  -7.3261326e-01
  -7.3623287e-01   3.1298747e-01
   2.5215311e-01   7.5922250e-01
  -2.5631715e-01  -7.5782684e-01
   3.3028429e-01   7.2863728e-01
  -2.9742262e-01  -7.4265725e-01
   7.2284180e-01  -3.4278233e-01
  -7.6166958e-01   2.4466191e-01
   7.4725075e-01  -2.8568569e-01
   2.9499445e-01   7.4362509e-01
  -3.2210456e-01  -7.3229001e-01
   7.3167315e-01  -3.2350331e-01
  -3.2256110e-01  -7.3208902e-01
   7.4277486e-01  -2.9712878e-01
   7.4808042e-01  -2.8350605e-01
  -7.6144088e-01   2.4537275e-01
  -2.6601385e-01  -7.5447772e-01
   7.2411816e-01  -3.4007777e-01
   2.6219511e-01   7.5581329e-01
   2.9704915e-01   7.4280671e-01
   2.5997969e-01   7.5657819e-01
  -2.8484149e-01  -7.4757296e-01
   2.7207961e-01   7.5231156e-01
  -3.1215213e-01  -7.3658744e-01
   7.4936581e-01  -2.8009084e-01
  -2.3320700e-01  -7.6525453e-01
  -7.4605813e-01   2.8878585e-01
   3.1282573e-01   7.3630161e-01
  -7.6210039e-01   2.4331665e-01
   7.4547551e-01  -2.9028651e-01
   2.5444829e-01   7.5845637e-01
   2.7424511e-01   7.5152486e-01
  -2.9822332e-01  -7.4233608e-01


==> QPSK_rec-2.dat <==
  -6.9997270e-01  -6.1823420e-03
   6.9998341e-01   4.8198793e-03
  -6.9974499e-01   1.8893159e-02
  -8.5762797e-04   6.9999947e-01
  -1.1726451e-02  -6.9990177e-01
  -4.3942099e-03  -6.9998621e-01
  -5.2191034e-05  -7.0000000e-01
   6.9995145e-01   8.2444807e-03
  -6.9999835e-01  -1.5192492e-03
  -1.7342139e-03   6.9999785e-01
   6.9968541e-01  -2.0983966e-02
  -1.6321968e-05  -7.0000000e-01
  -6.9995110e-01  -8.2737740e-03
   5.1337610e-03  -6.9998117e-01
  -2.1483226e-03  -6.9999670e-01
   5.0988596e-03  -6.9998143e-01
  -6.9977060e-01   1.7919592e-02
   1.0336599e-02   6.9992368e-01
  -2.3090582e-03  -6.9999619e-01
   5.0530537e-03  -6.9998176e-01
   7.1899754e-03  -6.9996307e-01
   3.7736835e-04  -6.9999990e-01
  -4.2815620e-03  -6.9998691e-01
   6.9999092e-01  -3.5645826e-03
   5.6992115e-03  -6.9997680e-01
   6.9996288e-01  -7.2091341e-03
   1.0835982e-02  -6.9991612e-01
  -6.9999177e-01   3.3952233e-03
  -6.9982013e-01   1.5867932e-02
  -6.9992443e-01  -1.0285549e-02
  -6.9975166e-01  -1.8644315e-02
  -2.0836583e-02   6.9968981e-01
   6.9979441e-01   1.6964386e-02
  -6.9984656e-01   1.4655721e-02
   2.5543473e-02   6.9953380e-01
  -6.9999416e-01  -2.8595568e-03
   6.9995470e-01  -7.9632931e-03
  -6.9981016e-01  -1.6301642e-02
  -4.5535880e-03  -6.9998519e-01
  -1.2948114e-03   6.9999880e-01
  -6.9999557e-01  -2.4894606e-03
  -9.8182829e-03  -6.9993114e-01
   1.4009460e-02   6.9985980e-01
  -6.9997126e-01  -6.3431078e-03
  -6.9985406e-01   1.4293189e-02
  -6.9991031e-01   1.1205298e-02
  -2.1163343e-02  -6.9968001e-01
  -3.4385918e-04   6.9999992e-01
   6.9999145e-01   3.4605577e-03
  -1.6398114e-02  -6.9980790e-01
   6.9999842e-01   1.4889298e-03
   6.9985749e-01   1.4124325e-02
  -9.2114539e-03  -6.9993939e-01
  -3.9861324e-03  -6.9998865e-01
  -6.9999669e-01   2.1515939e-03
  -4.4030817e-03   6.9998615e-01
   6.9999890e-01   1.2386739e-03
   1.2533142e-02   6.9988779e-01
   6.9994037e-01   9.1368933e-03
  -1.0621991e-02   6.9991940e-01
  -6.9999210e-01  -3.3254747e-03
   2.2431945e-02  -6.9964048e-01
  -6.9992948e-01  -9.9359369e-03
  -6.9994304e-01   8.9296432e-03
   6.9997140e-01   6.3272540e-03
   2.3840270e-02  -6.9959391e-01
   6.9979238e-01   1.7047546e-02
  -2.3550238e-03  -6.9999604e-01
   6.5289652e-03   6.9996955e-01
  -1.5710801e-03   6.9999824e-01
   6.9999953e-01  -8.1086952e-04
  -6.9997320e-01  -6.1251300e-03
  -6.9974575e-01   1.8864980e-02
  -3.2090216e-02  -6.9926405e-01
  -3.4165341e-03   6.9999166e-01
   7.9097208e-03   6.9995531e-01
  -6.9979921e-01  -1.6764826e-02
   7.2963190e-03  -6.9996197e-01
   3.3750076e-03   6.9999186e-01
   6.9998471e-01   4.6266535e-03
  -6.9951671e-01   2.6007039e-02
   1.7599084e-03   6.9999779e-01
   6.9999876e-01   1.3163698e-03
  -6.9999708e-01   2.0228355e-03
   6.9992626e-01   1.0160038e-02
  -6.9989844e-01   1.1923938e-02
  -2.8099592e-02   6.9943578e-01
  -6.9998933e-01   3.8654912e-03
  -6.9989667e-01   1.2026942e-02
   6.9993377e-01   9.6286472e-03
   1.2439618e-02  -6.9988946e-01
  -6.9999944e-01   8.8152448e-04
   1.2990869e-03  -6.9999879e-01
   6.9994754e-01  -8.5697579e-03
  -4.0997698e-03  -6.9998799e-01
  -6.9997524e-01  -5.8872616e-03
   1.2730033e-03   6.9999884e-01
   4.0616261e-05  -7.0000000e-01
  -6.9997744e-01  -5.6193452e-03
   6.9983107e-01   1.5377496e-02
  -6.9998677e-01  -4.3030378e-03
  -1.7657630e-02  -6.9977726e-01
   6.9990886e-01   1.1295636e-02
   4.9983189e-03  -6.9998215e-01
  -6.9997788e-01  -5.5651631e-03
   1.2000775e-02  -6.9989712e-01
   3.0358361e-02  -6.9934138e-01
   6.9999859e-01   1.4048430e-03
  -7.8692618e-04  -6.9999956e-01
  -6.9997931e-01  -5.3824586e-03
   3.8020898e-03   6.9998967e-01
  -1.5494231e-02  -6.9982850e-01
  -6.9999576e-01  -2.4363717e-03
  -6.9958272e-01   2.4166551e-02
  -6.9999973e-01   6.0989191e-04
  -6.9980065e-01  -1.6704850e-02
  -6.9985376e-01  -1.4308051e-02
  -6.9999999e-01  -1.2746463e-04
  -6.9998653e-01  -4.3429747e-03
  -8.6024384e-03  -6.9994714e-01
  -6.9999976e-01   5.8525721e-04
  -1.2383824e-02   6.9989045e-01
  -6.9989157e-01  -1.2320291e-02
  -6.9998506e-01   4.5726943e-03
  -7.0000000e-01  -1.3095879e-05
  -1.3611961e-02  -6.9986764e-01
   8.5319649e-03  -6.9994800e-01
  -6.9995018e-01   8.3509822e-03
  -9.1199776e-03   6.9994059e-01
  -6.9999744e-01   1.8924852e-03
  -6.9999998e-01   1.6179285e-04
  -2.2409075e-03  -6.9999641e-01
   6.9980625e-01  -1.6468475e-02
  -6.9999969e-01   6.5589041e-04
  -6.9996824e-01  -6.6679746e-03
   2.1800323e-02  -6.9966045e-01
  -7.5285343e-03   6.9995951e-01
  -6.9998303e-01  -4.8744681e-03
  -2.9548774e-03   6.9999376e-01
   1.5054532e-02  -6.9983810e-01
  -6.9999422e-01  -2.8446412e-03
  -6.9997123e-01   6.3458811e-03
  -6.6448362e-03   6.9996846e-01
  -6.9999764e-01   1.8168827e-03
   6.9997372e-01  -6.0660799e-03
  -6.9990886e-01   1.1295234e-02
  -6.9991680e-01  -1.0792019e-02
  -6.9995955e-01  -7.5250601e-03
  -9.1631259e-03  -6.9994002e-01
  -8.1710377e-03   6.9995231e-01


==> QPSK_rec-3.dat <==
  -1.0295154e-01  -9.9468637e-01
   9.4007586e-01  -3.4096535e-01
  -4.1000711e-01  -9.1208233e-01
   9.6583225e-01  -2.5916801e-01
  -9.7632408e-01   2.1631294e-01
  -9.6220924e-01   2.7231119e-01
  -3.2858269e-01  -9.4447521e-01
   9.3879100e-01  -3.4448724e-01
  -9.6959319e-01   2.4472239e-01
   1.7815836e-01   9.8400183e-01
  -4.5391456e-01  -8.9104521e-01
  -4.1236335e-01  -9.1101946e-01
  -9.2916137e-01   3.6967438e-01
   9.6468794e-01  -2.6339547e-01
  -2.9520597e-01  -9.5543364e-01
  -8.8809363e-01   4.5966261e-01
  -3.5228851e-01  -9.3589145e-01
   4.2120294e-01   9.0696642e-01
   2.2888321e-01   9.7345389e-01
  -2.3473786e-01  -9.7205871e-01
   9.3692931e-01  -3.4951892e-01
  -9.5628521e-01   2.9243564e-01
   1.0876996e-01   9.9406695e-01
   9.1508856e-01  -4.0325292e-01
  -9.3291581e-01   3.6009455e-01
  -9.3927588e-01   3.4316295e-01
   3.0838634e-01   9.5126120e-01
  -9.2381401e-01   3.8284157e-01
  -2.1314190e-01  -9.7702125e-01
   1.4967736e-01   9.8873489e-01
  -2.7755329e-01  -9.6071024e-01
  -3.3207685e-01  -9.4325233e-01
   1.8700023e-01   9.8235987e-01
  -9.8639767e-01   1.6437648e-01
  -2.3599499e-01  -9.7175427e-01
   3.7190643e-01   9.2827022e-01
  -9.6306330e-01   2.6927510e-01
  -9.7149881e-01   2.3704442e-01
   3.4944018e-01   9.3695868e-01
  -9.3575053e-01   3.5266264e-01
  -9.2807012e-01   3.7240550e-01
   9.0267428e-01  -4.3032446e-01
  -9.3227457e-01   3.6175147e-01
   1.8952821e-01   9.8187528e-01
  -4.0919944e-01  -9.1244497e-01
  -3.4597762e-01  -9.3824276e-01
  -3.8517669e-01  -9.2284285e-01
   8.9536346e-01  -4.4533613e-01
  -9.3130153e-01   3.6424917e-01
   3.4622951e-01   9.3814984e-01
   9.1988347e-01  -3.9219180e-01
  -9.8161742e-01   1.9085921e-01
  -9.2045273e-01   3.9085391e-01
  -3.6659762e-01  -9.3037959e-01
  -9.0038475e-01   4.3509459e-01
   2.1451794e-01   9.7672005e-01
  -3.5051451e-01  -9.3655730e-01
  -8.9154419e-01   4.5293372e-01
  -9.2978726e-01   3.6809735e-01
  -2.6035536e-01  -9.6551286e-01
   9.7161067e-01  -2.3658553e-01
  -3.2080484e-01  -9.4714532e-01
   2.7049498e-01   9.6272138e-01
   3.0478816e-01   9.5242017e-01
   9.5350077e-01  -3.0139057e-01
  -9.6329396e-01   2.6844879e-01
  -9.5810699e-01   2.8641053e-01
  -2.1370541e-01  -9.7689815e-01
  -1.5214856e-01  -9.8835764e-01
  -9.3348945e-01   3.5860485e-01
   3.3135662e-01   9.4350558e-01
  -9.5548312e-01   2.9504576e-01
  -3.2236053e-01  -9.4661697e-01
  -2.9468632e-01  -9.5559404e-01
  -2.3177237e-01  -9.7277005e-01
  -8.8637952e-01   4.6295933e-01
   3.8997839e-01   9.2082401e-01
  -3.1132040e-01  -9.5030501e-01
  -3.4504421e-01  -9.3858643e-01
  -2.5071198e-01  -9.6806172e-01
  -2.8550631e-01  -9.5837683e-01
  -3.8853484e-01  -9.2143403e-01
   9.5108357e-01  -3.0893372e-01
  -4.1440257e-01  -9.1009368e-01
   9.7215630e-01  -2.3433337e-01
  -1.7699595e-01  -9.8421158e-01
   9.4740777e-01  -3.2002893e-01
  -3.3750268e-01  -9.4132457e-01
  -4.1748900e-01  -9.0868198e-01
  -9.4256174e-01   3.3403197e-01
   3.0636186e-01   9.5191513e-01
   9.4750725e-01  -3.1973428e-01
   2.9998727e-01   9.5394321e-01
   8.9485461e-01  -4.4635774e-01
   5.0215137e-01   8.6477974e-01
  -9.6799388e-01   2.5097378e-01
  -4.8352750e-01  -8.7532917e-01
  -9.3611930e-01   3.5168259e-01
  -9.3991195e-01   3.4141695e-01
   9.8262985e-01  -1.8557632e-01
   2.5559804e-01   9.6678314e-01
  -3.9645729e-01  -9.1805316e-01
  -9.9254226e-01   1.2190104e-01
   9.4118490e-01  -3.3789196e-01
  -9.3381822e-01   3.5774786e-01
   2.3210136e-01   9.7269160e-01
  -9.4144479e-01   3.3716719e-01
  -8.8234784e-01   4.7059781e-01
   9.3159510e-01  -3.6349768e-01
  -3.5251524e-01  -9.3580607e-01
  -9.6812093e-01   2.5048327e-01
  -3.5909069e-01  -9.3330267e-01
   9.3311101e-01  -3.5958842e-01
  -3.3333699e-01  -9.4280775e-01
   3.7087580e-01   9.2868248e-01
  -9.0803335e-01   4.1889789e-01
  -9.7344715e-01   2.2891186e-01
  -9.8881545e-01   1.4914426e-01
  -2.0805692e-01  -9.7811672e-01
   3.9098313e-01   9.2039784e-01
   9.6130509e-01  -2.7548597e-01
  -2.3832541e-01  -9.7118536e-01
   9.7564850e-01  -2.1933992e-01
   9.7310941e-01  -2.3034340e-01
  -2.8627790e-01  -9.5814663e-01
   3.2925194e-01   9.4424211e-01
   9.4003221e-01  -3.4108569e-01
  -9.2156065e-01   3.8823444e-01
  -9.0247837e-01   4.3073517e-01
  -9.1323813e-01   4.0742620e-01
  -1.3445363e-01  -9.9091989e-01
  -3.2172079e-01  -9.4683459e-01
   4.6773143e-01   8.8387064e-01
  -9.5422215e-01   2.9909880e-01
   2.4371978e-01   9.6984569e-01
  -9.8477765e-01   1.7381883e-01
  -9.4677750e-01   3.2188875e-01
   9.0543747e-01  -4.2447967e-01
  -9.4649258e-01   3.2272558e-01
  -9.5577287e-01   2.9410579e-01
  -2.0197800e-01  -9.7939006e-01
  -3.1400023e-01  -9.4942291e-01
  -9.5454370e-01   2.9807100e-01
  -3.2871645e-01  -9.4442866e-01
  -9.7798214e-01   2.0868861e-01
  -1.8676739e-01  -9.8240416e-01
   2.9211683e-01   9.5638264e-01
  -2.9758957e-01  -9.5469390e-01
  -9.2587960e-01   3.7781869e-01
   9.5050627e-01  -3.1070537e-01
  -9.4538556e-01   3.2595420e-01
  -9.5409520e-01   2.9950350e-01
   3.0719390e-01   9.5164695e-01
  -9.5258851e-01   3.0426162e-01
   8.9791098e-01  -4.4017709e-01
   4.8160911e-01   8.7638614e-01
  -3.5465094e-01  -9.3499877e-01
  -9.8939360e-01   1.4525944e-01
  -9.6886337e-01   2.4759597e-01
   3.2308879e-01   9.4636866e-01
  -9.3637410e-01   3.5100363e-01
   3.9143459e-01   9.2020593e-01
  -9.4797640e-01   3.1834060e-01
  -9.3480835e-01   3.5515257e-01
   3.9243591e-01   9.1977935e-01
  -4.0105482e-01  -9.1605406e-01
   2.2537969e-01   9.7427101e-01
  -3.6919680e-01  -9.2935124e-01
  -9.5593429e-01   2.9358070e-01
  -4.5091210e-01  -8.9256836e-01
  -9.7753141e-01   2.1078978e-01
  -9.2580027e-01   3.7801305e-01
   9.2962065e-01  -3.6851789e-01
   9.7387331e-01  -2.2709200e-01
   3.2228918e-01   9.4664127e-01
   3.6347893e-01   9.3160242e-01
  -9.4454542e-01   3.2838079e-01
  -9.7411461e-01   2.2605471e-01
  -9.8851719e-01   1.5110845e-01
   2.5126492e-01   9.6791836e-01
  -9.6943698e-01   2.4534048e-01
   1.9689681e-01   9.8042422e-01
  -9.3677363e-01   3.4993595e-01
  -9.8271550e-01   1.8512223e-01
   2.3494342e-01   9.7200905e-01
   9.7438770e-01  -2.2487467e-01
  -1.8772372e-01  -9.8222187e-01
  -9.8450189e-01   1.7537396e-01
  -3.0232950e-01  -9.5320348e-01
  -2.7903689e-01  -9.6028038e-01
  -9.0673983e-01   4.2169051e-01
  -1.3518948e-01  -9.9081976e-01
   9.4692017e-01  -3.2146881e-01
  -2.9579776e-01  -9.5525059e-01
  -3.0843672e-01  -9.5124486e-01
  -2.4980613e-01  -9.6829587e-01
  -9.8156848e-01   1.9111076e-01
   9.6980104e-01  -2.4389741e-01
  -9.8546494e-01   1.6987892e-01
  -4.0780721e-01  -9.1306806e-01


==> QPSK_rec-4.dat <==
   9.1019729e-03  -8.9995397e-01
  -2.1646360e-02   8.9973965e-01
   8.9990095e-01   1.3352182e-02
   3.8719857e-03  -8.9999167e-01
   4.4757622e-03  -8.9998887e-01
  -8.9991125e-01   1.2638622e-02
  -6.4523133e-03  -8.9997687e-01
   8.9963641e-01  -2.5579959e-02
  -8.9994469e-01   9.9776518e-03
   8.9997937e-01   6.0930183e-03
  -1.4046789e-02  -8.9989038e-01
  -8.9999075e-01   4.0800336e-03
  -1.1104855e-02   8.9993149e-01
   1.7032913e-02  -8.9983881e-01
   7.3124370e-03  -8.9997029e-01
  -9.9057528e-04  -8.9999945e-01
  -9.4030417e-03   8.9995088e-01
  -8.9999550e-01   2.8466772e-03
   8.9968398e-01  -2.3848225e-02
  -8.9999212e-01   3.7656544e-03
  -8.9970833e-01  -2.2911133e-02
   5.2453798e-03   8.9998471e-01
  -1.1772659e-03  -8.9999923e-01
   8.9995082e-01   9.4083014e-03
  -8.9995959e-01   8.5286784e-03
   8.9953391e-01   2.8961031e-02
  -1.5313651e-02  -8.9986971e-01
  -8.9999472e-01   3.0838276e-03
   8.9999997e-01   2.2918832e-04
  -4.6157077e-02  -8.9881562e-01
  -8.9997583e-01  -6.5961966e-03
  -8.9993416e-01   1.0886196e-02
  -8.9993892e-01  -1.0485177e-02
  -8.9991521e-01   1.2353893e-02
  -1.0837115e-02   8.9993475e-01
   8.9986742e-01   1.5447453e-02
  -8.9994540e-01   9.9132446e-03
  -8.9996430e-01  -8.0158018e-03
  -8.9958457e-01  -2.7342341e-02
   8.9926897e-01   3.6267380e-02
  -8.9994599e-01   9.8596247e-03
   8.9998957e-01   4.3325885e-03
   8.9976094e-01   2.0742514e-02
  -9.0000000e-01  -8.0424213e-06
   1.1278011e-02  -8.9992933e-01
  -2.7800506e-03  -8.9999571e-01
  -8.9811484e-01  -5.8221362e-02
   8.9994281e-01   1.0146215e-02
   2.1498908e-02  -8.9974318e-01
   8.9955736e-01   2.8223346e-02
  -8.9988063e-01  -1.4657579e-02
   8.9999998e-01  -2.0749448e-04
   8.9987295e-01   1.5121700e-02
   1.2226043e-02  -8.9991695e-01
   4.7378840e-03   8.9998753e-01
  -8.9995890e-01  -8.6012497e-03
  -2.2539086e-02   8.9971773e-01
   2.5663595e-02   8.9963403e-01
   5.4229729e-03   8.9998366e-01
  -8.9998388e-01   5.3866310e-03
  -8.9958408e-01   2.7358373e-02
   8.9977746e-01   2.0013248e-02
  -1.1666450e-02   8.9992438e-01
   1.6791789e-03  -8.9999843e-01
  -8.9983911e-01   1.7016735e-02
  -8.9955778e-01   2.8210026e-02
  -1.4788027e-02  -8.9987850e-01
  -8.9987984e-01   1.4706059e-02
  -8.9999983e-01  -5.6079661e-04
  -8.9996196e-01   8.2742797e-03
  -8.9997866e-01  -6.1977622e-03
   8.9998715e-01  -4.8100873e-03
   4.0906984e-03  -8.9999070e-01
  -8.9976230e-01   2.0683474e-02
  -8.9971772e-01   2.2539560e-02
  -8.9927565e-01  -3.6101386e-02
   2.9278737e-02  -8.9952363e-01
  -8.9999754e-01   2.1035373e-03
   1.0183534e-02  -8.9994238e-01
  -1.2541515e-02  -8.9991261e-01
  -8.9959339e-01  -2.7050482e-02
   4.4467819e-04  -8.9999989e-01
  -1.7309361e-02   8.9983353e-01
   5.3097030e-03  -8.9998434e-01
  -2.0462468e-02   8.9976735e-01
   2.6719346e-02  -8.9960329e-01
  -2.5893090e-02   8.9962745e-01
   9.8651306e-03  -8.9994593e-01
   3.9435615e-02  -8.9913560e-01
  -8.9995791e-01  -8.7037362e-03
   8.9999035e-01   4.1679654e-03
  -1.7695572e-02  -8.9982602e-01
  -8.9999402e-01   3.2810347e-03
  -8.9993654e-01   1.0687903e-02
   4.1942397e-03  -8.9999023e-01
  -1.0773710e-02  -8.9993551e-01
  -2.0333203e-02   8.9977028e-01
   1.2547050e-02  -8.9991254e-01
   1.1002569e-02   8.9993274e-01
  -1.0062034e-02  -8.9994375e-01
   4.0842651e-03  -8.9999073e-01
  -5.1347847e-03  -8.9998535e-01
  -8.9998816e-01  -4.6155433e-03
  -3.1175279e-02   8.9945989e-01
  -8.9999895e-01   1.3737641e-03
   5.6459866e-03  -8.9998229e-01
  -8.9999863e-01  -1.5702853e-03
  -1.3390283e-02  -8.9990038e-01
  -8.9999592e-01  -2.7092125e-03
   8.9988611e-01   1.4317554e-02
  -8.9957335e-01   2.7709009e-02
  -5.8020673e-04  -8.9999981e-01
  -8.9996722e-01   7.6816215e-03
  -2.9611028e-02  -8.9951275e-01
   1.6890367e-02  -8.9984149e-01
  -8.9974065e-01  -2.1604849e-02
  -2.3713248e-02  -8.9968755e-01
  -1.1337039e-03  -8.9999929e-01
  -8.9967046e-01   2.4353012e-02
  -2.0120764e-03   8.9999775e-01
  -3.6200999e-04  -8.9999993e-01
   8.9960054e-01  -2.6811676e-02
   8.9999697e-01   2.3344403e-03
  -2.2985451e-02  -8.9970643e-01
   8.9999922e-01   1.1863827e-03
  -8.9999461e-01  -3.1138473e-03
  -1.9859412e-02  -8.9978086e-01
  -2.9583875e-03  -8.9999514e-01
   9.0011594e-03   8.9995499e-01
   1.6826044e-02  -8.9984270e-01
   2.1357501e-02  -8.9974655e-01
  -2.3232507e-02  -8.9970009e-01
  -8.9989531e-01  -1.3726791e-02
   1.5535604e-03  -8.9999866e-01
   8.9999946e-01   9.8496958e-04
  -6.4724841e-03  -8.9997673e-01
   4.7186611e-03  -8.9998763e-01
   4.3851574e-04   8.9999989e-01
  -8.9999995e-01   3.0733382e-04
  -8.9981433e-01   1.8280374e-02
  -8.9973668e-01  -2.1769292e-02
   1.1992801e-02  -8.9992009e-01
  -8.9998701e-01  -4.8347102e-03
  -8.9999982e-01   5.6508905e-04
  -8.0091414e-03  -8.9996436e-01
   8.2912190e-03  -8.9996181e-01
   1.7401436e-02  -8.9983176e-01
   3.2266895e-03  -8.9999422e-01
   6.5561845e-03  -8.9997612e-01
   8.9975525e-01  -2.0987968e-02
  -2.0785424e-03  -8.9999760e-01
  -3.2245380e-02  -8.9942217e-01
   8.9955787e-01  -2.8206993e-02
  -8.9998874e-01  -4.5022483e-03
   8.9999889e-01  -1.4131397e-03
   5.6010668e-03  -8.9998257e-01
  -2.3990376e-03   8.9999680e-01
  -1.5854178e-02  -8.9986035e-01
  -8.9985482e-01  -1.6164621e-02
  -8.9999934e-01   1.0865661e-03
  -8.9985306e-01   1.6262651e-02
   5.2069869e-03   8.9998494e-01
  -8.9999989e-01   4.3807142e-04
   1.4601169e-03  -8.9999882e-01
   8.9996084e-01  -8.3956524e-03
  -8.9999827e-01   1.7668746e-03
   3.7078201e-02  -8.9923590e-01
   3.7913344e-03  -8.9999201e-01
  -9.0000000e-01   1.7249075e-05
   4.4764073e-03   8.9998887e-01
   8.9951231e-01  -2.9624389e-02
  -2.8979224e-02  -8.9953333e-01
   3.3310078e-03  -8.9999384e-01
  -8.9995897e-01  -8.5933716e-03
  -8.9976297e-01  -2.0654050e-02
  -3.1105325e-02   8.9946232e-01
  -8.9999590e-01   2.7150411e-03
  -8.9995387e-01   9.1120776e-03
   2.5613164e-02   8.9963546e-01
  -8.9992451e-01  -1.1656624e-02
   8.9979420e-01  -1.9245763e-02
   2.3581168e-02  -8.9969102e-01
   8.9990721e-01  -1.2923276e-02
   8.9939356e-01  -3.3033572e-02
  -8.9996107e-01  -8.3710713e-03
   1.8533162e-02  -8.9980916e-01
   8.9999885e-01   1.4401785e-03
  -9.6547698e-03  -8.9994821e-01
  -8.9997512e-01   6.6924690e-03
  -6.1296888e-03  -8.9997913e-01
  -8.9998749e-01  -4.7459827e-03
  -3.7793054e-02  -8.9920614e-01
   7.9796725e-03  -8.9996462e-01
   2.4204388e-03  -8.9999675e-01
  -8.6412580e-03   8.9995851e-01
   8.9854866e-01  -5.1091229e-02
   3.7880240e-02   8.9920247e-01
  -8.9988604e-01   1.4321906e-02
   8.9989934e-01  -1.3459983e-02
   2.2752939e-03  -8.9999712e-01


==> scatter1.dat <==
   6.3765162e-01  -6.3513811e-01
  -6.2903755e-01   6.4367054e-01
  -8.9986233e-01  -1.5741041e-02
  -5.9792688e-01  -6.7266890e-01
  -6.4214762e-01   6.3059213e-01
   4.0100938e-02  -8.9910618e-01
  -6.1792861e-02  -8.9787618e-01
   8.9964307e-01  -2.5344597e-02
   6.2363434e-01  -6.4890694e-01
  -8.9991229e-01  -1.2564482e-02
   8.9923753e-01  -3.7038799e-02
  -8.9501547e-01   9.4590189e-02
  -6.3371659e-01   6.3906438e-01
  -2.9909120e-02  -8.9950289e-01
  -2.2398842e-01  -8.7168182e-01
  -6.1649843e-01  -6.5569024e-01
   6.3775719e-01   6.3503210e-01
  -8.9697324e-01  -7.3749584e-02
  -6.3685944e-01   6.3593243e-01
   1.2884730e-02   8.9990776e-01
  -4.3510752e-05  -9.0000000e-01
   6.5651786e-01  -6.1561701e-01
   6.4300185e-01  -6.2972107e-01
  -6.3961450e-01   6.3316134e-01
  -6.6303481e-01   6.0859251e-01
  -8.8913002e-01  -1.3945537e-01
   6.7739257e-01   5.9257009e-01
  -8.9966531e-01  -2.4542468e-02
  -6.2004444e-01   6.5233802e-01
  -6.2366501e-01   6.4887746e-01
  -4.2867100e-02   8.9897854e-01
   6.2294368e-01  -6.4956999e-01
   7.1053983e-01  -5.5238859e-01
  -8.9813800e-01  -5.7863036e-02
  -6.2194209e-01   6.5052904e-01
   3.4655496e-02   8.9933253e-01
  -6.1527143e-01  -6.5684174e-01
  -8.9957840e-01   2.7544413e-02
   6.6394027e-01   6.0760457e-01
   2.7366918e-02  -8.9958382e-01
  -6.8485461e-01   5.8392993e-01
  -6.1871337e-01  -6.5360062e-01
  -2.3731336e-03   8.9999687e-01
   5.1454491e-03  -8.9998529e-01
   3.7080916e-02   8.9923579e-01
  -6.5372598e-01  -6.1858091e-01
   6.4579906e-01  -6.2685212e-01
   2.6120236e-02   8.9962088e-01
  -6.4903763e-01  -6.2349832e-01
  -2.8462399e-04   8.9999995e-01
   8.9983980e-01   1.6980219e-02
   6.3414488e-01  -6.3863940e-01
  -1.9902332e-02   8.9977992e-01
   3.4463213e-02   8.9933992e-01
   1.0433630e-02   8.9993952e-01
   6.0116455e-01  -6.6977697e-01
   7.1928010e-04  -8.9999971e-01
   7.7511072e-03   8.9996662e-01
   5.9555411e-01  -6.7477056e-01
  -8.9785306e-01   6.2127981e-02
  -9.8663375e-02   8.9457562e-01
   1.2426477e-02   8.9991421e-01
  -8.9531836e-01  -9.1678988e-02
   8.9999700e-01   2.3255948e-03
   1.6867548e-02   8.9984192e-01
  -6.7352082e-01   5.9696709e-01
  -3.3382343e-02  -8.9938069e-01
  -1.1759134e-02   8.9992318e-01
  -8.9902057e-01   4.1976299e-02
  -2.5363662e-02   8.9964253e-01
   8.5278001e-01   2.8769124e-01
   5.5651945e-01   7.0730905e-01
  -6.3438212e-01   6.3840373e-01
   6.2997491e-01   6.4275315e-01
  -8.9997250e-01  -7.0352271e-03
  -6.2943747e-01  -6.4327947e-01
  -6.3258999e-01  -6.4017959e-01
  -6.4843876e-01   6.2412112e-01
   6.8624596e-01  -5.8229415e-01
   3.6691303e-02  -8.9925177e-01
   6.8510318e-01  -5.8363827e-01
   1.0243780e-02   8.9994170e-01
  -6.4821931e-01  -6.2434904e-01
  -8.9955838e-01  -2.8190927e-02
  -6.3277119e-01   6.4000048e-01
   9.3086289e-02   8.9517314e-01
   6.4061695e-01   6.3214707e-01
   6.5764605e-01  -6.1441165e-01
  -8.9970276e-01  -2.3128955e-02
  -6.0535457e-01  -6.6599238e-01
   6.2669347e-01  -6.4595301e-01
   6.3879719e-01  -6.3398593e-01
   7.4148243e-03   8.9996946e-01
   6.1249245e-01  -6.5943385e-01
  -1.3479432e-02   8.9989905e-01
  -6.8692512e-01   5.8149281e-01
  -2.0908528e-02  -8.9975710e-01
   6.4536826e-01  -6.2729563e-01
  -5.7214586e-01   6.9472952e-01
  -6.4274052e-01   6.2998779e-01
  -6.1087935e-01   6.6092845e-01
   8.9995139e-01  -9.3541592e-03
  -8.9605105e-01   8.4217034e-02
   2.9299164e-02   8.9952296e-01
   1.4896449e-01   8.8758638e-01
  -1.1589502e-02   8.9992538e-01
  -6.2623384e-01  -6.4639862e-01
   4.6459325e-01  -7.7081328e-01
  -6.6757413e-01  -6.0360979e-01
   2.4354837e-02   8.9967041e-01
   9.7347224e-03  -8.9994735e-01
  -6.0951069e-01  -6.6219084e-01
   6.5610023e-02  -8.9760533e-01
  -6.6752349e-01  -6.0366579e-01
   7.9833584e-03   8.9996459e-01
   6.4181265e-01   6.3093305e-01
   2.2812995e-02   8.9971082e-01
   5.9959950e-01  -6.7117839e-01
  -8.9993120e-01   1.1127954e-02
  -6.4400542e-01  -6.2869470e-01
  -6.3050263e-01  -6.4223550e-01
  -6.3248271e-01  -6.4028558e-01
   6.1332830e-01  -6.5865651e-01
   6.3931726e-01  -6.3346147e-01
  -6.2405871e-01   6.4849883e-01
   6.3617057e-01  -6.3662156e-01
  -6.8927982e-01   5.7869969e-01
   2.0102085e-02  -8.9977548e-01
   8.9996039e-01   8.4436962e-03
  -8.9716157e-01  -7.1422081e-02
  -5.3338088e-01   7.2491713e-01
  -1.8708520e-02  -8.9980553e-01
  -8.9324388e-01  -1.1006985e-01
  -6.9282673e-01  -5.7444853e-01
   6.2056220e-01  -6.5184550e-01
   8.9910955e-01  -4.0025218e-02
   6.3820789e-01   6.3457915e-01
  -6.4724130e-01   6.2536286e-01
   6.9321751e-01  -5.7397690e-01
   7.6706691e-01  -4.7075297e-01
  -3.7403449e-02  -8.9922243e-01
  -8.9984293e-01   1.6813860e-02
  -1.8438706e-02  -8.9981110e-01
  -2.8559630e-03  -8.9999547e-01
   1.9429597e-01  -8.7877703e-01
   6.2089198e-01  -6.5153139e-01
   5.7781213e-01  -6.9002401e-01
   6.0073508e-01  -6.7016220e-01
   8.9954122e-01   2.8733122e-02
  -8.6409191e-01   2.5168466e-01
   6.2741667e-01  -6.4525059e-01
   6.2945847e-01  -6.4325891e-01
  -3.7761840e-01   8.1694819e-01
   5.1567200e-01  -7.3761941e-01
  -5.6903081e-01  -6.9728326e-01
  -5.8504125e-01   6.8390550e-01
  -6.2923681e-01   6.4347575e-01
   8.6470590e-01  -2.4956702e-01
   4.9428647e-01   7.5211760e-01
  -6.1510201e-01   6.5700040e-01
   6.3976843e-01   6.3300581e-01
  -2.6985235e-02   8.9959535e-01
   3.4497564e-03  -8.9999339e-01
   2.7476446e-02   8.9958048e-01
   6.9725665e-01  -5.6906341e-01
   8.9986223e-01   1.5746897e-02
  -7.2784851e-01  -5.2937372e-01
   4.3358146e-01  -7.8867428e-01
  -6.3925075e-01   6.3352860e-01
  -6.5212305e-01   6.2027052e-01
  -8.9960993e-01   2.6494752e-02
  -6.2949172e-01   6.4322638e-01
   8.9932169e-01   3.4935587e-02
   6.1707135e-01  -6.5515109e-01
  -8.9265388e-01   1.1475646e-01
   6.1805222e-01  -6.5422585e-01
   6.3319374e-01   6.3958243e-01
  -8.9978458e-01   1.9690536e-02
   8.9903615e-01   4.1641236e-02
  -6.3949326e-01   6.3328380e-01
  -1.5882946e-02  -8.9985984e-01
  -6.2404502e-01   6.4851200e-01
  -5.7397104e-01  -6.9322236e-01
   9.6731759e-03   8.9994801e-01
   5.6491327e-03  -8.9998227e-01
  -1.0862589e-03   8.9999934e-01
   6.5044762e-01   6.2202725e-01
  -6.4285025e-01   6.2987583e-01
  -1.6441746e-03   8.9999850e-01
  -8.9984650e-01   1.6621725e-02
   2.0752522e-02   8.9976071e-01
  -6.3679848e-01  -6.3599347e-01
   2.4569441e-01   8.6581422e-01
   6.4023977e-01  -6.3252908e-01
   8.9999320e-01  -3.4990557e-03
  -6.1448363e-01   6.5757879e-01
  -4.1281433e-03   8.9999053e-01
  -6.4485465e-01   6.2782360e-01
   3.8979447e-02  -8.9915549e-01
   6.3926286e-01  -6.3351638e-01
  -8.9997492e-01  -6.7190959e-03
  -8.9950436e-01  -2.9864678e-02
  -6.3518111e-01   6.3760878e-01
  -6.3303575e-01   6.3973880e-01
  -8.9795897e-01  -6.0577942e-02
  -6.0298144e-01   6.6814173e-01
   6.2653958e-01  -6.4610227e-01
  -6.0476698e-01   6.6652599e-01
  -8.9997168e-01  -7.1392340e-03
   6.9375572e-01  -5.7332627e-01
  -8.9856253e-01  -5.0846693e-02
  -2.6265466e-02  -8.9961665e-01
  -8.9999263e-01   3.6411789e-03
   6.2186953e-01   6.5059841e-01
   8.2566193e-03  -8.9996213e-01
   6.4088312e-01  -6.3187722e-01
  -8.9844174e-01   5.2938016e-02
   6.3181155e-01  -6.4094786e-01
   6.7821773e-01  -5.9162548e-01
  -2.8047624e-01   8.5518014e-01
  -2.8526990e-01  -8.5359304e-01
   6.4928482e-01  -6.2324090e-01
  -6.4817077e-01  -6.2439944e-01
  -5.9229214e-01   6.7763561e-01
   3.3805290e-03   8.9999365e-01
   6.4589794e-01  -6.2675023e-01
  -6.4096835e-01   6.3179076e-01
   6.2443822e-01  -6.4813340e-01
  -2.9990409e-01  -8.4856204e-01
  -6.7115281e-01   5.9962814e-01
  -9.8430797e-02  -8.9460124e-01
  -6.7335846e-01  -5.9715022e-01
  -8.9998623e-01   4.9788356e-03
  -6.3799536e-01   6.3479281e-01
  -8.9974623e-01  -2.1370957e-02
   6.2020884e-01   6.5218172e-01
  -8.9998880e-01  -4.4899963e-03
  -5.2636750e-02   8.9845944e-01
  -5.9445374e-01  -6.7574015e-01
  -6.4080561e-01   6.3195583e-01
  -4.8361686e-01  -7.5902222e-01
   2.4319931e-01  -8.6651838e-01
   6.4745023e-01   6.2514654e-01
  -8.9999019e-01  -4.2030144e-03
  -6.6199913e-03   8.9997565e-01
  -6.4188510e-01  -6.3085935e-01
  -8.9940738e-01  -3.2655341e-02
   1.6338304e-02  -8.9985169e-01
   6.4494287e-01  -6.2773298e-01
  -4.1007834e-02   8.9906527e-01
  -2.9846613e-02   8.9950496e-01
  -2.7058277e-02  -8.9959316e-01
  -6.9646065e-01  -5.7003733e-01
  -5.0929938e-01  -7.4203379e-01
  -8.3614948e-02   8.9610744e-01
  -8.3471375e-02  -8.9612082e-01
  -8.9752995e-01  -6.6633190e-02
  -6.1303093e-01  -6.5893329e-01
   1.0331989e-02   8.9994069e-01
   6.3977540e-01   6.3299877e-01
  -8.9002795e-01  -1.3360485e-01
  -6.3481388e-01   6.3797440e-01
  -1.9597388e-03  -8.9999787e-01
   5.5906469e-01   7.0529900e-01
  -8.1719244e-01  -3.7708954e-01
  -6.6381964e-01   6.0773636e-01
  -6.2667037e-01   6.4597542e-01
   6.4574105e-01   6.2691187e-01
  -1.3067697e-03  -8.9999905e-01
   5.6875455e-04   8.9999982e-01
   1.2273915e-02   8.9991630e-01
  -6.0457420e-01   6.6670086e-01
  -6.2667951e-01   6.4596655e-01
  -6.4211491e-01  -6.3062544e-01
  -6.8534383e-01  -5.8335567e-01
  -6.7968040e-01  -5.8994454e-01
  -8.9772681e-01  -6.3926363e-02
   4.9011586e-01   7.5484200e-01
  -7.1834987e-01  -5.4219320e-01
  -1.7122426e-03  -8.9999837e-01
  -5.3666509e-02  -8.9839852e-01
   3.9961748e-02   8.9911237e-01
  -2.1230804e-02  -8.9974955e-01
   6.2675948e-01  -6.4588897e-01
   6.6134497e-01  -6.1042840e-01
   6.1228443e-01  -6.5962700e-01
  -8.9959887e-01   2.6867544e-02
  -6.0746991e-01   6.6406348e-01
   7.6402702e-01   4.7567080e-01
   6.4892566e-01  -6.2361485e-01
   8.9980278e-01   1.8840502e-02
   6.3718671e-01  -6.3560451e-01
  -6.1479469e-01  -6.5728798e-01
  -2.4988835e-02   8.9965302e-01
   1.6712481e-02   8.9984482e-01
  -8.9935745e-01  -3.4002586e-02
   4.4306665e-05   9.0000000e-01
  -6.8130632e-01   5.8806606e-01
  -5.9840500e-01   6.7224360e-01
  -3.7632201e-03  -8.9999213e-01
  -6.0289897e-01  -6.6821616e-01
  -8.9944410e-01   3.1627681e-02
   6.4559793e-01  -6.2705926e-01
  -6.4396621e-01  -6.2873486e-01
  -5.8779137e-02  -8.9807851e-01
  -1.7261544e-02  -8.9983445e-01
   3.4542412e-02   8.9933688e-01
  -6.5413430e-01   6.1814911e-01
  -6.5179849e-01  -6.2061158e-01
   8.9997851e-01  -6.2200680e-03
   6.2702492e-01  -6.4563128e-01
  -6.8589802e-01  -5.8270396e-01
  -5.9577664e-01  -6.7457408e-01
   8.9977086e-01  -2.0307767e-02
  -6.3225395e-01  -6.4051147e-01
  -8.9949047e-01   3.0280255e-02
  -9.2457205e-02  -8.9523833e-01
  -8.9689760e-01   7.4663899e-02
  -8.7641449e-01  -2.0468912e-01
  -6.2541689e-01  -6.4718909e-01
  -1.0661136e-02  -8.9993685e-01
  -7.3652373e-03   8.9996986e-01
   8.9948635e-01   3.0402329e-02
  -6.2626780e-01  -6.4636572e-01
  -6.6619278e-01   6.0513402e-01
  -6.5734471e-01  -6.1473404e-01
  -8.9998074e-01   5.8872378e-03
   6.3423603e-01  -6.3854887e-01
   6.9363578e-01  -5.7347136e-01
  -8.9971879e-01  -2.2496485e-02
  -8.9994232e-01   1.0189432e-02
   4.6662492e-02   8.9878953e-01
   1.3206826e-01   8.9025725e-01
  -1.4035288e-02   8.9989055e-01
  -8.0085251e-01  -4.1065223e-01
   6.3459542e-01  -6.3819170e-01
  -6.0795897e-01  -6.6361577e-01
  -8.9267252e-01   1.1461137e-01
  -8.9991899e-01   1.2075339e-02
  -8.9912839e-01   3.9599641e-02
  -1.3287215e-02  -8.9990191e-01
  -8.9977029e-01   2.0333071e-02
   2.7773081e-01   8.5607570e-01
   6.6498264e-02   8.9753996e-01
   6.5720511e-01  -6.1488327e-01
  -6.2281021e-01   6.4969797e-01
  -9.7399891e-02  -8.9471407e-01
  -6.8485206e-01  -5.8393292e-01
   4.2512387e-04  -8.9999990e-01
  -1.3445974e-02   8.9989955e-01
   6.4980856e-01   6.2269481e-01
   5.4428949e-02   8.9835265e-01
  -8.9996610e-01  -7.8108867e-03
  -6.7248343e-01   5.9813547e-01
  -6.2011105e-01   6.5227470e-01
  -8.9777820e-01  -6.3200454e-02
  -6.5770051e-01   6.1435335e-01
  -8.9941584e-01   3.2421427e-02
  -8.9996630e-01   7.7889374e-03
  -6.5348189e-01  -6.1883876e-01
   8.9935665e-01   3.4023786e-02
   1.6419868e-01   8.8489479e-01
  -5.7707759e-01  -6.9063844e-01
   6.3209304e-01  -6.4067027e-01
  -3.7038853e-02  -8.9923752e-01
  -6.3910279e-01  -6.3367785e-01
  -1.6728519e-03   8.9999845e-01
   6.2687795e-01  -6.4577398e-01
  -6.6583801e-01  -6.0552435e-01
  -2.6575274e-02  -8.9960756e-01
   2.2135076e-02  -8.9972776e-01
  -8.9999283e-01   3.5929204e-03
   2.3609584e-02   8.9969027e-01
  -8.9942245e-01   3.2237505e-02
   8.0683956e-02   8.9637609e-01
  -6.1646959e-01  -6.5571735e-01
  -6.5984614e-01   6.1204826e-01
   1.4808038e-01  -8.8773431e-01
  -8.9498562e-01  -9.4872185e-02
  -8.9923458e-01  -3.7110210e-02
  -2.6599375e-01   8.5979493e-01
   1.2066058e-02  -8.9991911e-01
  -1.2433611e-01   8.9137003e-01
  -6.3180391e-01   6.4095539e-01
  -6.4395428e-01   6.2874708e-01
  -7.5518771e-02  -8.9682602e-01
   6.4579040e-01  -6.2686103e-01
   2.0367534e-02   8.9976951e-01
   8.9986381e-01   1.5656485e-02
  -2.8849795e-02  -8.9953749e-01
  -7.0350856e-01  -5.6131605e-01
   1.0856899e-03   8.9999935e-01
   8.9971169e-03   8.9995503e-01
   1.4294979e-02  -8.9988647e-01
   6.7197712e-01  -5.9870422e-01
   6.2933864e-01  -6.4337616e-01
   4.5569668e-02   8.9884560e-01
   6.1965097e-01   6.5271178e-01
  -5.9387432e-02  -8.9803849e-01
  -8.9996148e-01  -8.3267964e-03
  -6.4229252e-01   6.3044454e-01
   5.8765027e-01  -6.8166499e-01
   6.6190229e-02  -8.9756273e-01
  -6.4615972e-01   6.2648034e-01
  -6.2174810e-01   6.5071445e-01
   8.9998794e-01  -4.6588006e-03
  -8.9723585e-01  -7.0482780e-02
  -5.8708378e-01   6.8215294e-01
  -6.4440000e-01  -6.2829025e-01
  -4.7722959e-02   8.9873384e-01
   6.5980711e-03  -8.9997581e-01
  -8.9967402e-01  -2.4221119e-02
  -6.3797255e-01  -6.3481575e-01
   1.8249053e-02  -8.9981497e-01
  -6.4297438e-01   6.2974912e-01
   6.3569798e-01   6.3709346e-01
  -8.9998956e-01  -4.3356745e-03
  -1.4486212e-02   8.9988341e-01
  -6.3206389e-01  -6.4069903e-01
   6.3636643e-01   6.3642577e-01
   6.2595108e-01  -6.4667244e-01
   8.9994381e-01  -1.0056807e-02
   6.5759486e-01  -6.1446644e-01
   6.5884278e-01   6.1312820e-01
  -1.4549430e-02   8.9988239e-01
  -1.9551854e-02   8.9978760e-01
  -1.5158129e-02  -8.9987234e-01
  -8.9931516e-01  -3.5103349e-02
   6.4989831e-01  -6.2260115e-01
  -6.2410429e-01   6.4845496e-01
   6.5741865e-01  -6.1465496e-01
  -8.9999539e-01  -2.8818639e-03
  -8.9988433e-01   1.4428941e-02
   8.9966399e-01   2.4590669e-02
  -8.9450599e-01  -9.9292696e-02
  -1.8371708e-02   8.9981247e-01
  -3.0821779e-02   8.9947208e-01
  -8.4607016e-03   8.9996023e-01
   8.9958965e-01  -2.7174620e-02
   4.8359508e-02  -8.9869982e-01
  -6.3884164e-01   6.3394113e-01
   5.8004882e-02   8.9812885e-01
   6.5704154e-01  -6.1505805e-01
   6.3771728e-01  -6.3507218e-01
   6.5607250e-01  -6.1609161e-01
  -8.9871819e-01  -4.8016793e-02
   4.0438485e-01  -8.0403538e-01
  -6.1477617e-01   6.5730530e-01
   8.9921596e-01   3.7558621e-02
  -6.5874724e-01  -6.1323085e-01
  -8.9969187e-01   2.3548817e-02
  -6.7443517e-02   8.9746943e-01
   6.4372332e-01  -6.2898354e-01
  -6.3351408e-01   6.3926513e-01
   6.1752610e-01   6.5472247e-01
  -7.1815353e-01   5.4245323e-01
  -4.7257137e-02   8.9875846e-01
  -8.9996085e-01   8.3946442e-03
  -6.3131701e-01   6.4143498e-01
   6.3684468e-01  -6.3594721e-01
  -5.8154226e-01   6.8688325e-01
  -6.2667226e-01  -6.4597359e-01
  -6.2646999e-01   6.4616975e-01
   2.0603259e-02   8.9976414e-01
   6.0331925e-01  -6.6783672e-01
  -6.6646959e-01   6.0482914e-01
  -1.5393214e-02  -8.9986835e-01
   8.9422892e-01   1.0175776e-01
  -3.0853701e-02  -8.9947098e-01
  -1.1139081e-03  -8.9999931e-01
   7.0474148e-01  -5.5976731e-01
  -6.8429702e-01  -5.8458326e-01
   6.5068084e-03  -8.9997648e-01
  -2.9895427e-03   8.9999503e-01
   6.2019772e-01   6.5219229e-01
   2.2801330e-02  -8.9971112e-01
   2.4254390e-02  -8.9967312e-01
  -8.9970362e-01   2.3095264e-02
  -6.8725858e-01   5.8109865e-01
  -6.6738396e-01   6.0382005e-01
   7.6737334e-02   8.9672258e-01
  -8.9996924e-01  -7.4410290e-03
  -8.9857121e-01   5.0693014e-02
  -6.5102268e-01   6.2142536e-01
  -8.7543677e-01   2.0883120e-01
   8.9995932e-01  -8.5569328e-03
   7.5172318e-01  -4.9488610e-01
  -8.9922284e-01  -3.7393726e-02
  -4.8541491e-02   8.9869000e-01
   6.2933990e-01  -6.4337493e-01
  -7.9765831e-03   8.9996465e-01
   9.0496156e-04  -8.9999955e-01
   6.4001717e-01  -6.3275431e-01
  -1.8267719e-03   8.9999815e-01
  -6.6285752e-01  -6.0878560e-01
  -6.1922052e-01  -6.5312017e-01
  -6.0374984e-01  -6.6744747e-01
  -8.9279866e-01  -1.1362460e-01
  -6.3443733e-01   6.3834887e-01
  -8.9991425e-01  -1.2423323e-02
   6.5925763e-01  -6.1268212e-01
   6.7611435e-01  -5.9402810e-01
  -4.3817527e-02   8.9893271e-01
  -2.3500321e-02  -8.9969313e-01
   7.4245895e-03  -8.9996937e-01
  -4.5620392e-02  -8.9884302e-01
  -6.6001164e-01  -6.1186978e-01
   1.1087875e-02   8.9993170e-01
   8.9971952e-01   2.2467262e-02
   6.4700944e-01  -6.2560273e-01
  -1.2005547e-02   8.9991992e-01
  -4.6648454e-03   8.9998791e-01
   3.0471273e-02   8.9948402e-01
  -3.8496807e-02  -8.9917629e-01
  -6.6027616e-01  -6.1158433e-01
  -6.1614109e-01   6.5602603e-01
  -1.7282728e-03   8.9999834e-01
   6.3785257e-01  -6.3493629e-01
  -3.1620534e-02   8.9944435e-01
   4.6440921e-02   8.9880100e-01
   6.4173682e-01  -6.3101019e-01
   6.2907368e-02   8.9779879e-01
  -5.6714771e-01   6.9881577e-01
  -6.2886050e-01   6.4384352e-01
   8.9983875e-01  -1.7035873e-02
  -1.9171074e-02  -8.9979579e-01
  -4.9910213e-01  -7.4893061e-01
  -1.7518261e-02  -8.9982949e-01
  -6.7887621e-01  -5.9086977e-01
  -6.3285180e-01   6.3992077e-01
  -6.3492018e-01   6.3786861e-01
   6.1153738e-01  -6.6031964e-01
   8.9864857e-01  -4.9302617e-02
   5.9726139e-01  -6.7325986e-01
  -5.7700128e-03  -8.9998150e-01
   8.9999586e-01   2.7303050e-03
  -6.3166064e-01   6.4109659e-01
   6.1760088e-01  -6.5465194e-01
  -8.9782557e-01   6.2523925e-02
   8.9637517e-01  -8.0694155e-02
   5.8825530e-01  -6.8114294e-01
  -6.5743928e-01   6.1463290e-01
   6.4437993e-01  -6.2831084e-01
  -8.9768720e-01   6.4480213e-02
   8.9706453e-03   8.9995529e-01
  -3.1401972e-02  -8.9945201e-01
   6.1595084e-03  -8.9997892e-01
   6.0549863e-01  -6.6586140e-01
   6.3582352e-01  -6.3696817e-01
  -8.9988302e-01   1.4510557e-02
  -3.9792640e-03   8.9999120e-01
  -3.3387165e-02  -8.9938051e-01
  -6.1585492e-01   6.5629469e-01
  -3.2975741e-03   8.9999396e-01
  -8.9996540e-01  -7.8911520e-03
   6.4707594e-01  -6.2553396e-01
  -1.5589739e-02  -8.9986497e-01
  -1.9635765e-01  -8.7831866e-01
   1.9927376e-01   8.7766165e-01
  -6.6726770e-01   6.0394852e-01
  -6.3603042e-01  -6.3676157e-01
   8.9997610e-01   6.5585916e-03
   6.6475927e-01   6.0670842e-01
  -6.4360633e-01  -6.2910324e-01
  -4.0755446e-03  -8.9999077e-01
  -8.9997480e-01   6.7347264e-03
  -8.9983346e-01   1.7313114e-02
  -8.9999919e-01   1.2068501e-03
   3.5164126e-02   8.9931278e-01
  -4.5807121e-02  -8.9883353e-01
  -5.8099572e-01  -6.8734560e-01
   6.1509805e-01   6.5700410e-01
   6.1371863e-01  -6.5829283e-01
  -6.5082364e-01  -6.2163380e-01
   9.6198006e-02   8.9484409e-01
   1.9324685e-02  -8.9979251e-01
   6.9017377e-01  -5.7763325e-01
   3.7942015e-02   8.9919987e-01
   6.7218248e-01   5.9847365e-01
   5.5409561e-01  -7.0920946e-01
  -8.9999221e-01   3.7451413e-03
  -6.2652231e-01  -6.4611903e-01
  -8.9996686e-01  -7.7233797e-03
  -6.4056747e-01  -6.3219722e-01
  -6.1371813e-01   6.5829330e-01
  -6.5658081e-01  -6.1554987e-01
  -6.4598500e-01  -6.2666050e-01
  -6.1565048e-01  -6.5648647e-01
   6.2161782e-01  -6.5083891e-01
   2.6066858e-03  -8.9999623e-01
  -6.7368330e-01  -5.9678372e-01
  -2.8677588e-02  -8.9954299e-01
  -8.9998429e-01  -5.3180259e-03
  -6.4969908e-01   6.2280905e-01
   2.3664301e-02   8.9968884e-01
   9.0091780e-03   8.9995491e-01
  -5.8461385e-01   6.8427088e-01
   8.9837011e-01  -5.4140053e-02
   8.9891434e-01  -4.4192929e-02
  -1.7777642e-02   8.9982440e-01
  -5.3309845e-01   7.2512484e-01
   8.9830661e-01   5.5183658e-02
  -3.1930445e-03  -8.9999434e-01
   5.4252458e-01   7.1809963e-01
   5.5017949e-03  -8.9998318e-01
   8.9997645e-01   6.5109403e-03
  -8.9958929e-01   2.7186684e-02
   8.9970106e-01   2.3194966e-02
  -8.9994532e-01   9.9210871e-03
   6.4925277e-01   6.2327429e-01
   6.2796478e-01  -6.4471717e-01
   1.8270480e-02  -8.9981453e-01
  -3.4502934e-03   8.9999339e-01
   6.1976085e-02  -8.9786356e-01
  -8.9729258e-01   6.9756952e-02
   4.6264701e-01  -7.7198299e-01
  -2.3852807e-01  -8.6781586e-01
  -4.5866138e-01   7.7435763e-01
  -5.2448814e-02  -8.9847043e-01
  -4.8116741e-01  -7.6057736e-01
  -4.8386980e-03   8.9998699e-01
  -4.0510977e-02   8.9908779e-01
  -4.4823593e-01   7.8043869e-01
   7.0094806e-01  -5.6451025e-01
  -8.6866281e-01   2.3542498e-01
  -6.0841490e-01   6.6319779e-01
  -5.3823360e-02  -8.9838914e-01
   2.1903758e-02   8.9973342e-01
   8.3029514e-01  -3.4728948e-01
  -3.0615681e-01  -8.4632618e-01
   7.1543116e-01  -5.4603869e-01
  -8.9807866e-01   5.8776835e-02
  -6.4974651e-01  -6.2275956e-01
  -7.6869255e-01   4.6809376e-01
   4.7797937e-02  -8.9872986e-01
  -8.6703780e-01  -2.4134096e-01
  -6.5695493e-01   6.1515057e-01
  -6.5291328e-01  -6.1943865e-01
   6.1370819e-01  -6.5830256e-01
  -2.7394544e-01  -8.5729452e-01
  -8.9842439e-01  -5.3231642e-02
   5.5292745e-01   7.1012058e-01
  -2.1578094e-01  -8.7374973e-01
  -7.4373997e-01  -5.0680455e-01
   8.9947149e-01  -3.0838938e-02
   8.3755859e-01  -3.2938672e-01
   8.9475823e-01   9.6993341e-02
   8.8715525e-01   1.5151096e-01
  -8.9170780e-01  -1.2189008e-01
  -8.9995765e-01  -8.7311943e-03
  -6.4980891e-01  -6.2269445e-01
  -3.9886698e-01   8.0678692e-01
   6.3697526e-01   6.3581642e-01
  -8.8856904e-01   1.4298621e-01
  -8.9852028e-01  -5.1587814e-02
   6.9773541e-01  -5.6847630e-01
  -6.5490424e-01   6.1733333e-01
  -7.5579636e-01  -4.8864288e-01
  -6.0057559e-03   8.9997996e-01
  -6.2103526e-01   6.5139481e-01
   4.9074395e-01  -7.5443381e-01
   4.4536810e-02   8.9889736e-01
   6.2088573e-01   6.5153735e-01
   3.0518441e-02   8.9948242e-01
  -8.8908988e-01   1.3971110e-01
   6.1149778e-01  -6.6035632e-01
  -4.6910399e-02   8.9877662e-01
  -8.0273646e-01   4.0695722e-01
   3.2489221e-01  -8.3931225e-01
  -1.7224280e-01  -8.8336426e-01
   8.8912951e-01  -1.3945866e-01
  -6.7135444e-01  -5.9940238e-01
   5.1599779e-01  -7.3739154e-01
  -8.7896557e-01   1.9344126e-01
  -1.5377993e-01  -8.8676476e-01
   7.9362838e-01   4.2444552e-01
  -8.9658106e-01   7.8373530e-02
   8.4509884e-01  -3.0952859e-01
   5.2060612e-01  -7.3414527e-01
  -6.0419300e-01  -6.6704634e-01
   8.9409000e-01   1.0297119e-01
   5.4268615e-02   8.9836235e-01
  -1.2292451e-02   8.9991605e-01
   2.5171991e-01  -8.6408164e-01
   6.6071158e-01  -6.1111391e-01
  -6.3693225e-01  -6.3585951e-01
  -8.9992439e-01  -1.1665926e-02
   4.4821927e-01  -7.8044826e-01
  -1.0322252e-03  -8.9999941e-01
   6.1868772e-01  -6.5362489e-01
  -7.1064674e-01  -5.5225104e-01
   8.5733802e-01   2.7380928e-01
  -6.3865405e-01  -6.3413012e-01
   4.8583733e-01  -7.5760285e-01
  -8.6405461e-01   2.5181269e-01
  -8.7336769e-01   2.1732206e-01
  -8.8952315e-01   1.3692541e-01
  -3.2923720e-01   8.3761737e-01
   6.2175310e-01   6.5070967e-01
  -5.2654642e-01   7.2989648e-01
  -5.7850286e-01  -6.8944503e-01
  -6.4147529e-01   6.3127605e-01
  -4.3910361e-01  -7.8561315e-01
   8.5025664e-01  -2.9506550e-01
  -8.9995292e-01  -9.2058085e-03
  -8.9975387e-01   2.1046955e-02
  -8.9997569e-01  -6.6144742e-03
  -8.9999207e-01  -3.7790239e-03
  -5.9158028e-02  -8.9805363e-01
   6.3398966e-01   6.3879348e-01
  -8.9999820e-01   1.7995542e-03
  -6.6778069e-01   6.0338126e-01
   6.4881829e-01   6.2372656e-01
  -6.3166448e-01  -6.4109280e-01
  -8.9823608e-01  -5.6320079e-02
  -6.3805945e-01  -6.3472840e-01
  -6.6937615e-01  -6.0161081e-01
   6.5536044e-01  -6.1684900e-01
  -6.2223684e-01   6.5024712e-01
   4.9211638e-01   7.5353929e-01
   8.9993733e-01  -1.0620614e-02
   8.9994464e-01  -9.9823905e-03
  -6.1273519e-01  -6.5920830e-01
   6.8142258e-01   5.8793135e-01
  -8.9957193e-01  -2.7755068e-02
   2.6851095e-03  -8.9999599e-01
  -8.9597080e-01  -8.5066624e-02
  -6.7878542e-01   5.9097408e-01
   2.1592173e-02  -8.9974095e-01
   5.8131413e-01   6.8707633e-01
  -6.5007440e-01   6.2241728e-01
  -7.0256279e-01  -5.6249936e-01
   8.9971408e-01   2.2684177e-02
   6.3942010e-01   6.3335767e-01
  -3.7452141e-03   8.9999221e-01
   8.9999719e-01  -2.2502386e-03
  -8.9966822e-01  -2.4435565e-02
   3.2690420e-01  -8.3853065e-01
   8.9769403e-01   6.4385002e-02
  -6.1204006e-01   6.5985375e-01
  -6.3397999e-01   6.3880308e-01
  -1.2294404e-01  -8.9156310e-01
   2.0290543e-01  -8.7682917e-01
   8.9993036e-01   1.1196243e-02
  -6.4065422e-01  -6.3210930e-01
   1.1770889e-01  -8.9226936e-01
   5.9222336e-01   6.7769573e-01
  -3.3414201e-02   8.9937950e-01
   3.9835609e-02   8.9911797e-01
   8.7945397e-01   1.9120858e-01
  -1.3781648e-03  -8.9999894e-01
   8.9997741e-01   6.3762122e-03
   6.0136407e-01   6.6959783e-01
  -5.9359526e-01  -6.7649439e-01
  -6.0260352e-01   6.6848261e-01
  -5.8593455e-01   6.8314032e-01
   8.9978519e-01  -1.9662241e-02
   6.6541901e-01  -6.0598477e-01
  -8.9999987e-01   4.8777889e-04
  -8.9985269e-01  -1.6283149e-02
  -6.6522673e-01   6.0619584e-01
  -7.3174789e-01  -5.2397044e-01
  -6.8449154e-01  -5.8435549e-01
   5.5944553e-02  -8.9825954e-01
  -4.3667716e-02   8.9894000e-01
  -1.6813223e-02   8.9984294e-01
  -6.4277858e-01  -6.2994896e-01
  -7.0543858e-01  -5.5888855e-01
  -5.6307323e-01   7.0210294e-01
   7.0134903e-01  -5.6401200e-01
  -6.8377370e-01  -5.8519528e-01
  -5.4223870e-02   8.9836505e-01
   6.3708404e-01   6.3570742e-01
  -8.9998605e-01   5.0116355e-03
  -8.9911822e-01   3.9829889e-02
  -8.5482407e-01  -2.8155959e-01
  -6.3042646e-01   6.4231027e-01
  -6.3761059e-01  -6.3517929e-01
   6.9101462e-03  -8.9997347e-01
  -6.3755242e-01  -6.3523768e-01
  -6.2940581e-01   6.4331045e-01
   8.9996261e-01   8.2041464e-03
   8.9463485e-03   8.9995553e-01
   6.3306943e-01  -6.3970548e-01
  -5.6271626e-01   7.0238908e-01
  -4.3158340e-02   8.9896460e-01
   3.6242233e-03   8.9999270e-01
   1.8207911e-01   8.8138936e-01
  -8.9945966e-01  -3.1182038e-02
  -8.1985374e-01   3.7126788e-01
   6.0942241e-01   6.6227209e-01
   5.7892027e-02   8.9813613e-01
  -8.9435744e-01   1.0062196e-01
  -2.6958841e-02   8.9959614e-01
  -6.4662666e-01  -6.2599837e-01
  -6.4998190e-01  -6.2251388e-01
  -6.0808726e-01   6.6349822e-01
   6.4032685e-01  -6.3244092e-01
   6.6177396e-01   6.0996330e-01
   6.0723946e-01  -6.6427422e-01
   4.4217283e-03  -8.9998914e-01
  -1.1089851e-02   8.9993167e-01
  -5.8777994e-01   6.8155319e-01
   8.9931869e-01   3.5012740e-02
  -6.3095759e-01   6.4178853e-01
  -6.3905621e-01  -6.3372483e-01
   8.1079233e-01  -3.9066072e-01
  -8.9987399e-01  -1.5060134e-02
   6.4098491e-01   6.3177397e-01
  -8.9999952e-01   9.2969319e-04
   8.9822223e-01  -5.6540406e-02
  -6.4812572e-01  -6.2444619e-01
   5.2825187e-01  -7.2866313e-01
  -8.9999937e-01  -1.0641170e-03
   6.2692524e-01   6.4572807e-01
  -8.9999892e-01  -1.3948591e-03
  -6.3039787e-01   6.4233833e-01
   4.5573844e-02  -8.9884538e-01
   2.9734844e-02   8.9950867e-01
   3.9305221e-01  -8.0963570e-01
  -8.9755631e-01  -6.6277168e-02
   4.1164590e-03   8.9999059e-01
   3.3676119e-02   8.9936973e-01
   6.7175984e-01   5.9894801e-01
  -6.2320072e-01  -6.4932339e-01
  -6.5734024e-01  -6.1473881e-01
  -6.6888963e-01  -6.0215169e-01
  -8.9877293e-01  -4.6981051e-02
  -8.9939472e-01   3.3002083e-02
  -3.3469402e-01  -8.3545192e-01
  -3.2977457e-02   8.9939562e-01
  -8.9989311e-01   1.3870188e-02
  -5.8651574e-01   6.8264141e-01
   6.5685731e-01  -6.1525481e-01
   6.2244265e-01  -6.5005011e-01
   6.5928307e-01   6.1265475e-01
  -6.7501404e-01  -5.9527813e-01
  -2.2146251e-02   8.9972748e-01
   2.0369091e-03  -8.9999769e-01
   6.9869342e-01  -5.6729843e-01
  -6.7972455e-01   5.8989366e-01
  -6.3014470e-01  -6.4258669e-01
  -6.5230181e-01  -6.2008254e-01
   6.0309585e-01   6.6803847e-01
   8.9986072e-01   1.5832916e-02
  -8.7281669e-01   2.1952453e-01
   4.4244614e-04   8.9999989e-01
   6.4586168e-01  -6.2678760e-01
  -4.9104067e-02  -8.9865944e-01
  -6.3794785e-01  -6.3484057e-01
   5.3989406e-01  -7.2007944e-01
  -6.6906386e-01   6.0195810e-01
  -5.5824913e-01  -7.0594469e-01
   6.3271194e-01   6.4005906e-01
   1.8128807e-02  -8.9981740e-01
   2.9329653e-02  -8.9952197e-01
   7.0518098e-01  -5.5921355e-01
  -6.3417438e-01   6.3861010e-01
   6.3283976e-01  -6.3993268e-01
  -6.5211643e-01   6.2027748e-01
   1.3720104e-02   8.9989542e-01
  -4.3274392e-01  -7.8913415e-01
  -2.1081081e-03   8.9999753e-01
  -7.4023892e-02  -8.9695065e-01
  -3.5283629e-02  -8.9930810e-01
  -8.3835391e-02  -8.9608684e-01
   1.4006072e-02   8.9989101e-01
  -8.9980181e-01   1.8886471e-02
  -4.1486449e-02   8.9904331e-01
  -1.0429725e-01  -8.9393629e-01
  -4.2436345e-02   8.9899897e-01
   6.3985118e-02   8.9772262e-01
   5.4463994e-02  -8.9835053e-01
   6.5768080e-01   6.1437445e-01
  -6.1591026e-01   6.5624276e-01
   6.3538654e-01  -6.3740407e-01
   6.1985588e-01  -6.5251719e-01
   6.1543979e-01  -6.5668399e-01
  -3.0645735e-02  -8.9947809e-01
  -1.8533474e-02  -8.9980915e-01
  -5.7468933e-01   6.9262701e-01
  -8.5720003e-01   2.7424096e-01
  -5.5007904e-01   7.1232931e-01
  -8.9732208e-01  -6.9376411e-02
  -8.9990669e-01  -1.2959598e-02
  -6.0373300e-01   6.6746271e-01
  -6.2994906e-01   6.4277849e-01
   8.9964132e-01   2.5406649e-02
  -5.9805102e-02   8.9801077e-01
  -3.7189637e-02  -8.9923130e-01
   8.9794876e-01  -6.0729092e-02
  -6.2208922e-01  -6.5038835e-01
   8.9927691e-01  -3.6069814e-02
   7.2693169e-01  -5.3063200e-01
  -6.5195037e-01  -6.2045202e-01
   6.0578660e-01   6.6559943e-01
  -6.3580834e-01   6.3698332e-01
  -6.2613758e-01  -6.4649187e-01
  -6.3149881e-01   6.4125600e-01
   5.8293677e-01   6.8570017e-01
   1.1013462e-02  -8.9993261e-01
   6.1094000e-01   6.6087239e-01
  -6.6060538e-01  -6.1122871e-01
  -7.5631422e-01   4.8784097e-01
  -6.2810271e-01  -6.4458280e-01
  -5.9557258e-01  -6.7475426e-01
   7.1872267e-01   5.4169893e-01
   8.9999945e-01  -9.9324526e-04
  -6.0891339e-01  -6.6274013e-01
  -2.4284699e-02  -8.9967230e-01
   6.9513491e-02  -8.9731147e-01
  -8.7554817e-01  -2.0836365e-01
  -8.0885443e-01   3.9465746e-01
  -8.9903461e-01   4.1674485e-02
   7.9145847e-01  -4.2847811e-01
   6.6124279e-03  -8.9997571e-01
  -7.7084079e-02  -8.9669284e-01
   1.0415007e-01  -8.9395345e-01
  -8.8782989e-01  -1.4750624e-01
   5.8740570e-01   6.8187576e-01
   7.1780693e-01   5.4291180e-01
  -3.1372008e-02  -8.9945305e-01
   6.2539395e-01  -6.4721125e-01
  -6.3022103e-01  -6.4251183e-01
   8.7656716e-03  -8.9995731e-01
   6.0414518e-01  -6.6708965e-01
   6.2766901e-01  -6.4500513e-01
  -6.3350351e-01  -6.3927560e-01
  -8.9987091e-01  -1.5242621e-02
   5.8609459e-01   6.8300303e-01
   4.6067631e-03   8.9998821e-01
   6.3155122e-01  -6.4120438e-01
  -5.0725566e-03  -8.9998570e-01
  -4.9806814e-01   7.4961865e-01
  -1.6347099e-02  -8.9985153e-01
   6.2798962e-01  -6.4469298e-01
  -2.1757516e-02   8.9973697e-01
   8.9992530e-01  -1.1595182e-02
   1.0390436e-02   8.9994002e-01
  -5.4115250e-01  -7.1913418e-01
   4.3554783e-02  -8.9894548e-01
  -8.9990031e-01  -1.3395022e-02
   1.1403354e-02  -8.9992775e-01
   8.9999965e-01   7.9257648e-04
   9.1390891e-03   8.9995360e-01
  -6.3875816e-01  -6.3402524e-01
  -6.4807160e-01   6.2450236e-01
  -8.9952405e-01   2.9265736e-02
  -6.2724148e-01   6.4542089e-01
   8.9720310e-01   7.0898561e-02
   5.6988109e-01  -6.9658850e-01
  -2.8092794e-01  -8.5503187e-01
  -8.8819700e-01   1.4527933e-01
   6.3793876e-01  -6.3484970e-01
   8.9887694e-01   4.4947154e-02
  -6.2455099e-01  -6.4802474e-01
   6.2791999e-01   6.4476080e-01
   1.0593766e-02  -8.9993765e-01
   6.4038639e-01   6.3238064e-01
  -2.6505162e-02  -8.9960962e-01
   6.4677459e-01  -6.2584553e-01
  -8.9357193e-01   1.0737410e-01
   6.3428490e-01   6.3850032e-01
  -6.8089220e-01   5.8854550e-01
  -9.4656358e-02  -8.9500848e-01
  -6.3529140e-01  -6.3749889e-01
   4.6941375e-03  -8.9998776e-01
   8.9999354e-01  -3.4094353e-03
   6.4131351e-01  -6.3144040e-01
   6.5795727e-01   6.1407835e-01
   6.3716123e-01   6.3563006e-01
  -1.4426705e-03  -8.9999884e-01
   1.8911370e-02   8.9980129e-01
  -8.9993315e-01   1.0969699e-02
   3.2154824e-02  -8.9942541e-01
  -8.9994062e-01  -1.0338445e-02
  -1.9432626e-01  -8.7877034e-01
   1.3471709e-03  -8.9999899e-01
  -6.6459768e-01  -6.0688543e-01
  -6.3455992e-01   6.3822700e-01
  -1.6329619e-01   8.8506178e-01
   6.5017731e-01   6.2230979e-01
  -8.3236755e-02  -8.9614265e-01
  -8.9368986e-01   1.0638812e-01
   8.9999943e-01  -1.0117351e-03
  -6.4024159e-01   6.3252724e-01
   6.3185848e-01  -6.4090160e-01
   5.9505717e-01  -6.7520883e-01
  -8.9992663e-01   1.1491877e-02
   6.3659398e-01   6.3619816e-01
  -7.7889745e-02  -8.9662321e-01
  -6.2525016e-01  -6.4735016e-01
   1.7763023e-01   8.8229672e-01
   5.9167261e-01  -6.7817662e-01
  -8.9996813e-01   7.5741401e-03
  -1.1170336e-01   8.9304107e-01
  -6.2798435e-01  -6.4469811e-01
   7.1286867e-01  -5.4937989e-01
  -5.0747756e-01  -7.4328092e-01
   8.9996659e-01  -7.7547586e-03


==> scatter2.dat <==
   9.4864545e-01  -3.1634128e-01
  -9.5341981e-01   3.0164659e-01
  -8.9617408e-01  -4.4370263e-01
  -2.2705051e-01  -9.7388298e-01
  -9.5898518e-01   2.8345621e-01
   5.4217279e-01  -8.4026702e-01
   4.0654162e-01  -9.1363226e-01
   9.4771985e-01   3.1910358e-01
   9.6298525e-01  -2.6955408e-01
  -9.5387912e-01  -3.0019099e-01
   8.8943558e-01   4.5706056e-01
  -8.6045704e-01  -5.0952299e-01
  -9.5484321e-01   2.9711017e-01
   3.2687296e-01  -9.4506829e-01
   8.3555519e-01  -5.4940653e-01
  -1.4373415e-01  -9.8961634e-01
   3.1761620e-01   9.4821936e-01
  -8.8834136e-01  -4.5918365e-01
  -9.2170119e-01   3.8790066e-01
  -4.5351296e-01   8.9124968e-01
   3.2515963e-01  -9.4565914e-01
   9.5534323e-01  -2.9549841e-01
   9.5581518e-01  -2.9396827e-01
  -9.4207173e-01   3.3541147e-01
  -9.8584048e-01   1.6768589e-01
  -5.2787591e-01  -8.4932151e-01
   4.8336454e-01   8.7541917e-01
  -8.8782953e-01  -4.6017250e-01
  -9.6953954e-01   2.4493486e-01
  -9.2351485e-01   3.8356267e-01
  -3.4426393e-01   9.3887291e-01
   9.5214845e-01  -3.0563593e-01
   9.9999583e-01  -2.8877918e-03
  -8.8520041e-01  -4.6520988e-01
  -9.3515245e-01   3.5424553e-01
  -2.8739634e-01   9.5781175e-01
  -9.8021767e-02  -9.9518427e-01
  -8.6096986e-01  -5.0865598e-01
   2.4668294e-01   9.6909624e-01
   2.1539293e-01  -9.7652746e-01
  -9.4128242e-01   3.3762021e-01
  -1.2676413e-01  -9.9193289e-01
  -5.3944718e-01   8.4201944e-01
   4.6847035e-01  -8.8347922e-01
  -3.3085573e-01   9.4368135e-01
  -1.7105211e-01  -9.8526198e-01
   9.1446600e-01  -4.0466275e-01
  -5.7432026e-01   8.1863071e-01
  -3.3365698e-01  -9.4269455e-01
  -4.5216862e-01   8.9193247e-01
   8.2946656e-01   5.5855637e-01
   9.4493456e-01  -3.2725935e-01
  -5.2729420e-01   8.4968278e-01
  -4.6627621e-01   8.8463919e-01
  -4.7093868e-01   8.8216595e-01
   9.0591237e-01  -4.2346520e-01
   3.9961543e-01  -9.1668288e-01
  -4.7466454e-01   8.8016679e-01
   9.4660658e-01  -3.2239103e-01
  -9.2748673e-01  -3.7385607e-01
  -2.3577455e-01   9.7180778e-01
  -4.2767204e-01   9.0393397e-01
  -9.0240670e-01  -4.3088531e-01
   8.8470892e-01   4.6614390e-01
  -4.6337176e-01   8.8616398e-01
  -9.8248984e-01   1.8631616e-01
   4.6929789e-01  -8.8303991e-01
  -4.0623379e-01   9.1376918e-01
  -7.3728951e-01  -6.7557692e-01
  -4.6196707e-01   8.8689708e-01
   5.9432203e-01   8.0422716e-01
   2.6822564e-01   9.6335612e-01
  -9.6658858e-01   2.5633282e-01
   3.8837895e-01   9.2149975e-01
  -8.9836007e-01  -4.3925982e-01
  -3.4174834e-01  -9.3979150e-01
  -2.7344305e-01  -9.6188819e-01
  -9.3897956e-01   3.4397294e-01
   9.9867284e-01  -5.1502926e-02
   3.5331637e-01  -9.3550390e-01
   9.0101431e-01  -4.3378937e-01
  -5.2547553e-01   8.5080871e-01
  -3.4502188e-01  -9.3859464e-01
  -8.7276997e-01  -4.8813172e-01
  -9.8827493e-01   1.5268484e-01
  -5.8829436e-01   8.0864686e-01
   3.7800186e-01   9.2580484e-01
   9.5710879e-01  -2.8972877e-01
  -8.5673798e-01  -5.1575190e-01
  -2.7524175e-01  -9.6137505e-01
   9.8531124e-01  -1.7076813e-01
   9.5788099e-01  -2.8716547e-01
  -4.5882280e-01   8.8852779e-01
   9.5070089e-01  -3.1010936e-01
  -6.2181091e-01   7.8316741e-01
  -9.4863394e-01   3.1637580e-01
   4.6653839e-01  -8.8450095e-01
   9.7081278e-01  -2.3983857e-01
  -8.4028491e-01   5.4214507e-01
  -9.6539711e-01   2.6078426e-01
  -9.4676470e-01   3.2192640e-01
   9.1212554e-01   4.0991097e-01
  -9.3365674e-01  -3.5816908e-01
  -4.8630002e-01   8.7379190e-01
  -1.6973386e-01   9.8548994e-01
  -4.9669898e-01   8.6792288e-01
  -2.1791302e-01  -9.7596819e-01
   8.1275927e-01  -5.8259966e-01
  -2.7095811e-01  -9.6259114e-01
  -3.2306387e-01   9.4637716e-01
   4.1597217e-01  -9.0937734e-01
  -1.7765863e-01  -9.8409218e-01
   3.6168975e-01  -9.3229852e-01
  -3.3881150e-01  -9.4085427e-01
  -5.2524676e-01   8.5094997e-01
   4.0188966e-01   9.1568810e-01
  -4.0059053e-01   9.1625718e-01
   8.3779599e-01  -5.4598340e-01
  -8.7048076e-01  -4.9220245e-01
  -1.8634475e-01  -9.8248442e-01
  -3.0146621e-01  -9.5347686e-01
  -3.6635575e-01  -9.3047486e-01
   9.9261643e-01  -1.2129559e-01
   9.4683307e-01  -3.2172526e-01
  -9.5770767e-01   2.8774299e-01
   9.4182810e-01  -3.3609497e-01
  -9.7612754e-01   2.1719813e-01
   2.8683042e-01  -9.5798137e-01
   8.9392995e-01   4.4820670e-01
  -7.6911218e-01  -6.3911380e-01
  -5.7599175e-01   8.1745550e-01
   4.8962286e-01  -8.7193432e-01
  -9.1331085e-01  -4.0726317e-01
  -5.1991604e-01  -8.5421737e-01
   9.5298886e-01  -3.0300532e-01
   8.9714481e-01   4.4173656e-01
   3.3281433e-01   9.4299238e-01
  -9.5182563e-01   3.0663982e-01
   9.8485328e-01  -1.7338981e-01
   9.9664785e-01  -8.1811116e-02
   4.0750447e-01  -9.1320321e-01
  -9.1086205e-01  -4.1271095e-01
   3.7041804e-01  -9.2886516e-01
   4.6060291e-01  -8.8760631e-01
   6.4019043e-01  -7.6821626e-01
   9.4372120e-01  -3.3074203e-01
   9.8488736e-01  -1.7319608e-01
   9.3764100e-01  -3.4760518e-01
   8.7439153e-01   4.8522103e-01
  -9.8516307e-01  -1.7162086e-01
   9.5770106e-01  -2.8776499e-01
   9.7200305e-01  -2.3496824e-01
  -8.8442455e-01   4.6668321e-01
   9.9266292e-01   1.2091454e-01
  -3.2596015e-01  -9.4538351e-01
  -9.5854686e-01   2.8493493e-01
  -9.4449744e-01   3.2851877e-01
   9.8132911e-01   1.9233609e-01
   2.8937683e-01   9.5721526e-01
  -9.7057846e-01   2.4078507e-01
   3.1432187e-01   9.4931647e-01
  -5.6055172e-01   8.2811942e-01
   3.3788858e-01  -9.4118612e-01
  -5.6871614e-01   8.2253386e-01
   9.7317151e-01  -2.3008086e-01
   9.2794889e-01   3.7270746e-01
   1.1784190e-02  -9.9993056e-01
   7.9062454e-01  -6.1230126e-01
  -9.5948707e-01   2.8175267e-01
  -9.3428363e-01   3.5653064e-01
  -8.8136716e-01  -4.7243192e-01
  -9.6920988e-01   2.4623609e-01
   8.5882726e-01   5.1226529e-01
   9.6554837e-01  -2.6022364e-01
  -9.5221388e-01  -3.0543203e-01
   9.4359889e-01  -3.3109084e-01
   2.6312548e-01   9.6476162e-01
  -9.1860786e-01  -3.9517033e-01
   9.5954352e-01   2.8156034e-01
  -9.4038030e-01   3.4012482e-01
   6.2904954e-01  -7.7736521e-01
  -9.5040000e-01   3.1103029e-01
  -2.2313032e-01  -9.7478862e-01
  -4.5126393e-01   8.9239054e-01
   4.3937859e-01  -8.9830199e-01
  -4.0742640e-01   9.1323804e-01
   2.4951767e-01   9.6837025e-01
  -9.4796149e-01   3.1838502e-01
  -5.2619418e-01   8.5036444e-01
  -9.3451035e-01  -3.5593595e-01
  -4.6033859e-01   8.8774342e-01
  -2.6684983e-01  -9.6373812e-01
  -6.0924984e-01   7.9297833e-01
   9.8586943e-01  -1.6751555e-01
   8.8393610e-01   4.6760772e-01
  -9.5938272e-01   2.8210777e-01
  -4.4820105e-01   8.9393278e-01
  -9.3182481e-01   3.6290841e-01
   5.2885813e-01  -8.4871024e-01
   9.7331691e-01  -2.2946500e-01
  -8.6123498e-01  -5.0820695e-01
  -8.5741229e-01  -5.1463012e-01
  -9.6481596e-01   2.6292615e-01
  -9.3939716e-01   3.4283081e-01
  -7.5977842e-01  -6.5018209e-01
  -9.1995210e-01   3.9203077e-01
   9.6087127e-01  -2.7699532e-01
  -9.6437885e-01   2.6452493e-01
  -8.9110541e-01  -4.5379638e-01
   9.9671507e-01   8.0988062e-02
  -8.3516616e-01  -5.4999771e-01
   4.7655867e-01  -8.7914267e-01
  -8.7231878e-01  -4.8893758e-01
   2.7676468e-01   9.6093773e-01
   4.9565929e-01  -8.6851705e-01
   9.7779252e-01  -2.0957527e-01
  -8.7663207e-01  -4.8116132e-01
   9.4899871e-01  -3.1527996e-01
   9.7042264e-01  -2.4141231e-01
  -6.3356094e-01   7.7369279e-01
  -8.7974706e-02  -9.9612271e-01
   9.8797485e-01  -1.5461469e-01
  -2.7005566e-01  -9.6284471e-01
  -9.6774077e-01   2.5194801e-01
  -5.2208068e-01   8.5289610e-01
   9.6666525e-01  -2.5604353e-01
  -8.5450454e-01   5.1944392e-01
   9.6877668e-01  -2.4793497e-01
   5.4471878e-01  -8.3861878e-01
  -9.9565483e-01   9.3120719e-02
   4.4469921e-01  -8.9567997e-01
  -3.6556943e-01  -9.3078407e-01
  -9.0424850e-01  -4.2700662e-01
  -9.6316026e-01   2.6892809e-01
  -7.6830224e-01  -6.4008723e-01
   2.0129463e-01   9.7953074e-01
  -8.4826235e-01  -5.2957623e-01
  -5.5032079e-01   8.3495331e-01
  -2.8331649e-01  -9.5902647e-01
  -9.5062916e-01   3.1032917e-01
  -1.3905396e-01  -9.9028481e-01
   6.1639153e-01  -7.8743983e-01
   3.8173153e-01   9.2427325e-01
  -8.8425095e-01  -4.6701204e-01
  -5.3846843e-01   8.4264568e-01
  -2.8631563e-01  -9.5813535e-01
  -9.3377766e-01  -3.5785372e-01
   4.9712883e-01  -8.6767674e-01
   9.6969405e-01  -2.4432242e-01
  -5.0963582e-01   8.6039022e-01
  -4.6359628e-01   8.8604655e-01
   3.5741041e-01  -9.3394743e-01
  -3.3990983e-01  -9.4045803e-01
  -8.1542448e-01  -5.7886347e-01
  -6.9473537e-01   7.1926544e-01
   3.9992157e-01  -9.1654936e-01
  -6.1355783e-01  -7.8964979e-01
  -3.2478093e-01  -9.4578927e-01
  -4.8461740e-01   8.7472623e-01
   3.3605126e-01   9.4184370e-01
  -9.2631992e-01  -3.7673785e-01
  -8.6341271e-01   5.0449825e-01
   4.7586365e-01  -8.7951906e-01
   4.2784607e-01   9.0385161e-01
  -3.2349902e-01  -9.4622851e-01
  -9.8535605e-01   1.7050940e-01
  -9.6415387e-01   2.6534377e-01
   4.1006150e-01   9.1205787e-01
   4.1162318e-01  -9.1135413e-01
  -4.7729519e-01   8.7874303e-01
  -4.9318410e-01   8.6992497e-01
  -9.5592613e-01   2.9360728e-01
  -9.5923102e-01   2.8262316e-01
  -3.7878105e-01  -9.2548631e-01
  -2.6726158e-01  -9.6362402e-01
  -2.8178424e-02  -9.9960291e-01
  -7.9187707e-01  -6.1068053e-01
  -1.3663933e-01   9.9062086e-01
   5.5941241e-03  -9.9998435e-01
   4.9912279e-01  -8.6653127e-01
   4.0446711e-01  -9.1455254e-01
  -5.6647839e-01   8.2407660e-01
   4.6694768e-01  -8.8428495e-01
   9.8439281e-01  -1.7598520e-01
   9.8567719e-01  -1.6864302e-01
   9.5062773e-01  -3.1033357e-01
  -8.7438911e-01  -4.8522540e-01
  -9.0186552e-01   4.3201688e-01
  -2.8031742e-02   9.9960703e-01
   9.7520074e-01  -2.2132221e-01
   9.5170484e-01   3.0701448e-01
   9.5884649e-01  -2.8392502e-01
  -3.2484394e-01  -9.4576763e-01
  -2.6502454e-01   9.6424167e-01
  -4.0390310e-01   9.1480177e-01
  -8.4739945e-01  -5.3095590e-01
  -3.7939607e-01   9.2523436e-01
  -9.9502485e-01   9.9627019e-02
  -9.3199641e-01   3.6246752e-01
   4.2478363e-01  -9.0529490e-01
  -2.8979363e-01  -9.5708916e-01
  -7.5813100e-01  -6.5210228e-01
   9.6831002e-01  -2.4975130e-01
  -3.2092368e-01  -9.4710506e-01
   3.4713434e-01  -9.3781541e-01
   4.9528934e-01  -8.6872808e-01
  -5.1436123e-01   8.5757363e-01
  -9.6123603e-01   2.7572686e-01
  -2.8991557e-01  -9.5705223e-01
   9.0599144e-01   4.2329602e-01
   8.9238805e-01  -4.5126885e-01
  -3.6519080e-01  -9.3093269e-01
  -1.5992565e-01  -9.8712906e-01
   8.7097453e-01   4.9132816e-01
  -2.8882027e-01  -9.5738334e-01
  -8.3945226e-01  -5.4343344e-01
   4.0393187e-01  -9.1478907e-01
  -9.4257584e-01  -3.3399219e-01
  -7.7636392e-01  -6.3028491e-01
  -3.5383443e-01  -9.3530808e-01
   3.8875401e-01  -9.2134159e-01
  -4.9776508e-01   8.6731190e-01
   8.0486228e-01   5.9346163e-01
  -3.4575262e-01  -9.3832570e-01
  -9.7034580e-01   2.4172096e-01
  -3.6801819e-01  -9.2981859e-01
  -8.7288315e-01  -4.8792930e-01
   9.4675919e-01  -3.2194261e-01
   9.8369064e-01  -1.7986862e-01
  -8.6788952e-01  -4.9675727e-01
  -8.7590371e-01  -4.8248595e-01
  -3.3327430e-01   9.4282991e-01
  -3.1782801e-02   9.9949480e-01
  -4.5540244e-01   8.9028570e-01
  -5.7090557e-01  -8.2101573e-01
   9.4058513e-01  -3.3955796e-01
  -2.4805669e-01  -9.6874552e-01
  -8.9444882e-01  -4.4717034e-01
  -8.9921162e-01  -4.3751396e-01
  -9.1777547e-01  -3.9709972e-01
   4.7489284e-01  -8.8004363e-01
  -9.1799369e-01  -3.9659498e-01
   9.3244098e-01   3.6132232e-01
  -3.7349990e-01   9.2763022e-01
   9.6940858e-01  -2.4545265e-01
  -9.3239778e-01   3.6143379e-01
   3.1218381e-01  -9.5002172e-01
  -3.9243614e-01  -9.1977925e-01
   4.8004281e-01  -8.7724506e-01
  -4.5111421e-01   8.9246623e-01
   3.0376449e-01   9.5274715e-01
  -4.6178328e-01   8.8699278e-01
  -8.4264878e-01  -5.3846358e-01
  -9.3724660e-01   3.4866718e-01
  -9.3805816e-01   3.4647783e-01
  -8.5540418e-01  -5.1796108e-01
  -9.6264932e-01   2.7075134e-01
  -8.8384658e-01  -4.6777689e-01
  -9.0038735e-01  -4.3508920e-01
  -3.3356674e-01  -9.4272649e-01
   8.3360943e-01   5.5235434e-01
   7.6319213e-01   6.4617162e-01
  -2.0519559e-01  -9.7872099e-01
   9.5814038e-01  -2.8629883e-01
   5.9555093e-01  -8.0331755e-01
  -1.6459075e-01  -9.8636195e-01
  -4.7384217e-01   8.8060979e-01
   9.5263568e-01  -3.0411388e-01
  -3.3234183e-01  -9.4315900e-01
   4.1669480e-01  -9.0904645e-01
   4.5214707e-01  -8.9194340e-01
  -8.5949205e-01  -5.1114912e-01
  -5.1192912e-01   8.5902769e-01
  -7.7775824e-01  -6.2856354e-01
  -5.4831248e-01   8.3627353e-01
  -3.5307006e-01  -9.3559688e-01
  -9.7344251e-01   2.2893159e-01
   5.8610521e-01  -8.1023496e-01
  -8.9158903e-01  -4.5284544e-01
  -8.8247519e-01  -4.7035895e-01
   1.1388766e-01   9.9349363e-01
   4.5770350e-01  -8.8910489e-01
  -2.9569212e-01   9.5528329e-01
  -9.7193646e-01   2.3524352e-01
  -9.7244735e-01   2.3312262e-01
   2.9930632e-01  -9.5415708e-01
   9.5920840e-01  -2.8269994e-01
  -4.9680942e-01   8.6785967e-01
   8.6353946e-01   5.0428126e-01
   4.6691981e-01  -8.8429966e-01
  -4.1682001e-01  -9.0898904e-01
  -4.3631026e-01   8.9979629e-01
  -4.7347394e-01   8.8080783e-01
   5.5055400e-01  -8.3479955e-01
   9.5093624e-01  -3.0938694e-01
   9.8984616e-01  -1.4214279e-01
  -3.7804344e-01   9.2578786e-01
   4.3134923e-01   9.0218504e-01
   4.0910466e-01  -9.1248747e-01
  -8.8829065e-01  -4.5928174e-01
  -9.4622943e-01   3.2349631e-01
   9.4908591e-01  -3.1501734e-01
   6.3993451e-01  -7.6842946e-01
  -9.7453029e-01   2.2425592e-01
  -9.3526663e-01   3.5394397e-01
   8.7216312e-01   4.8921518e-01
  -8.0313542e-01  -5.9579652e-01
  -9.6299820e-01   2.6950783e-01
  -2.2235416e-01  -9.7496596e-01
  -5.8856770e-01   8.0844794e-01
   3.3598734e-01  -9.4186650e-01
  -8.9542657e-01  -4.4520923e-01
  -2.6193445e-01  -9.6508567e-01
   4.4389900e-01  -8.9607683e-01
  -9.6867680e-01   2.4832491e-01
   4.1107184e-01   9.1160295e-01
  -8.8238543e-01  -4.7052730e-01
  -4.9953940e-01   8.6629117e-01
  -3.1839387e-01  -9.4795851e-01
   2.5604212e-01   9.6666563e-01
   9.9515004e-01  -9.8368697e-02
   9.0469873e-01   4.2605189e-01
   9.9860775e-01  -5.2749946e-02
   3.4566049e-01   9.3835965e-01
  -5.0175312e-01   8.6501087e-01
  -4.6096188e-01   8.8741994e-01
   4.5964175e-01  -8.8810442e-01
  -9.3292412e-01  -3.6007303e-01
   9.8263633e-01  -1.8554200e-01
  -9.3778773e-01   3.4720912e-01
   9.7291008e-01  -2.3118384e-01
  -8.4941647e-01  -5.2772310e-01
  -8.7662263e-01  -4.8117852e-01
   8.5950578e-01   5.1112603e-01
  -4.4518546e-02   9.9900856e-01
  -5.2808885e-01   8.4918912e-01
  -2.8159420e-01   9.5953359e-01
  -4.9683333e-01   8.6784598e-01
   9.0281652e-01   4.3002596e-01
   2.7569341e-01  -9.6124562e-01
  -9.5794287e-01   2.8695899e-01
  -3.6708062e-01   9.3018913e-01
   9.7004610e-01  -2.4292090e-01
   9.5642463e-01  -2.9197932e-01
   9.0318773e-01  -4.2924576e-01
  -8.7030564e-01  -4.9251203e-01
   8.2121510e-01  -5.7061875e-01
  -9.1230513e-01   4.0951111e-01
   9.0949451e-01   4.1571593e-01
  -4.2673986e-01  -9.0437442e-01
  -8.8384376e-01  -4.6778222e-01
  -4.0821655e-01   9.1288513e-01
   9.6614993e-01  -2.5798121e-01
  -9.6863133e-01   2.4850220e-01
   2.5375696e-01   9.6726801e-01
  -8.4495135e-01   5.3484317e-01
  -4.2694463e-01   9.0427777e-01
  -9.1551653e-01  -4.0228036e-01
  -9.6257006e-01   2.7103297e-01
   9.6327955e-01  -2.6850047e-01
  -8.8362703e-01   4.6819148e-01
  -3.0150229e-01  -9.5346545e-01
  -9.5602915e-01   2.9327166e-01
  -4.9405262e-01   8.6943200e-01
  -3.8350690e-02   9.9926434e-01
  -9.5480094e-01   2.9724596e-01
   2.2526298e-01  -9.7429800e-01
   8.0422915e-01   5.9431934e-01
   4.4089118e-01  -8.9756057e-01
   3.5190479e-01  -9.3603580e-01
   9.7543306e-01   2.2029605e-01
  -3.3460078e-01  -9.4235997e-01
   4.5571313e-01  -8.9012670e-01
  -3.8785602e-01   9.2171997e-01
   2.7274508e-01   9.6208634e-01
   4.1660527e-01  -9.0908748e-01
   4.4690822e-01  -8.9457982e-01
  -9.2517342e-01  -3.7954466e-01
  -9.9093737e-01   1.3432470e-01
  -9.3377643e-01   3.5785693e-01
  -5.8117419e-01   8.1377918e-01
  -9.2192003e-01  -3.8738024e-01
  -9.1418836e-01  -4.0528958e-01
  -9.6801491e-01   2.5089269e-01
  -9.3801172e-01   3.4660354e-01
   9.1249878e-01   4.0907943e-01
   8.9943065e-01   4.3706350e-01
  -8.6465739e-01  -5.0236201e-01
  -4.5830299e-01   8.8879602e-01
   8.8341910e-01  -4.6858371e-01
  -2.3837632e-01   9.7117286e-01
   4.8920111e-01  -8.7217101e-01
   9.6194392e-01  -2.7324695e-01
  -5.0260597e-01   8.6451561e-01
  -3.0677237e-01  -9.5178291e-01
  -2.5290414e-01  -9.6749134e-01
  -2.0801351e-01  -9.7812595e-01
  -9.2057213e-01  -3.9057259e-01
  -9.6219661e-01   2.7235580e-01
  -8.4706935e-01  -5.3148238e-01
   9.1566281e-01  -4.0194728e-01
   9.5293998e-01  -3.0315901e-01
  -6.3249326e-01   7.7456587e-01
   3.8613643e-01  -9.2244168e-01
   4.7226311e-01  -8.8145763e-01
   4.8210412e-01  -8.7611393e-01
  -2.7845564e-01  -9.6044909e-01
  -5.4196949e-01   8.4039816e-01
   7.9825046e-01   6.0232567e-01
   9.7037620e-01  -2.4159890e-01
  -4.3774799e-01   8.9909771e-01
  -5.8890481e-01   8.0820240e-01
  -4.8542305e-01   8.7427940e-01
   4.6352331e-01  -8.8608472e-01
  -3.0478805e-01  -9.5242020e-01
  -9.6738813e-01   2.5329866e-01
  -4.9881839e-01   8.6670653e-01
   9.6297245e-01  -2.6959983e-01
  -5.0275462e-01   8.6442917e-01
  -4.2786241e-01   9.0384388e-01
   9.0845049e-01  -4.1799248e-01
  -6.1158504e-01   7.9117870e-01
  -9.6140881e-01   2.7512379e-01
  -9.5447717e-01   2.9828397e-01
   9.2353596e-01   3.8351185e-01
   3.3313603e-01  -9.4287878e-01
  -4.9511016e-01  -8.6883021e-01
   4.4882145e-01  -8.9362145e-01
  -1.0206142e-01  -9.9477810e-01
  -9.7772215e-01   2.0990332e-01
  -9.4385840e-01   3.3035030e-01
   9.1800781e-01  -3.9656230e-01
   9.2932303e-01   3.6926781e-01
   9.5123900e-01  -3.0845480e-01
   4.4734481e-01  -8.9436157e-01
   9.2045425e-01   3.9085032e-01
  -9.7513959e-01   2.2159148e-01
   9.3569245e-01  -3.5281672e-01
  -9.1771731e-01  -3.9723412e-01
   9.2521535e-01   3.7944243e-01
   9.2304116e-01  -3.8470120e-01
  -9.4129874e-01   3.3757472e-01
   8.9266415e-01  -4.5072244e-01
  -9.5392170e-01  -3.0005563e-01
  -4.6334342e-01   8.8617881e-01
  -7.9691240e-01  -6.0409489e-01
   4.7926057e-01  -8.7767266e-01
   9.0356725e-01  -4.2844629e-01
   9.3821585e-01  -3.4605061e-01
  -9.6942358e-01  -2.4539340e-01
  -5.2857768e-01   8.4888494e-01
   4.0192922e-01  -9.1567074e-01
  -9.5184948e-01   3.0656577e-01
  -5.4791998e-01   8.3653075e-01
  -8.5244901e-01  -5.2281037e-01
   9.8307716e-01  -1.8319194e-01
   3.3809350e-01  -9.4111253e-01
   2.3960733e-01  -9.7086988e-01
   5.5666408e-01   8.3073769e-01
  -9.7206035e-01   2.3473105e-01
  -1.8806893e-01  -9.8215583e-01
   8.9728083e-01   4.4146021e-01
   2.5328924e-01   9.6739059e-01
  -2.9144969e-01  -9.5658616e-01
   4.5389540e-01  -8.9105497e-01
  -8.6063377e-01  -5.0922442e-01
  -9.0550102e-01  -4.2434408e-01
  -8.8788956e-01  -4.6005665e-01
  -4.2293164e-01   9.0616159e-01
   6.5193633e-01  -7.5827371e-01
  -4.9715490e-01  -8.6766180e-01
   1.7484987e-01   9.8459511e-01
   9.4176408e-01  -3.3627433e-01
  -3.1924235e-01  -9.4767311e-01
  -5.9181509e-01   8.0607376e-01
   6.0324462e-01  -7.9755622e-01
  -3.6810899e-02  -9.9932225e-01
  -3.2356017e-01   9.4620760e-01
   3.4916124e-01   9.3706266e-01
   8.8304804e-01  -4.6928259e-01
  -9.6728109e-01  -2.5370711e-01
  -3.4560385e-01  -9.3838051e-01
  -7.6661640e-01  -6.4210536e-01
  -3.4405119e-01  -9.3895089e-01
  -9.6084177e-01   2.7709764e-01
  -2.4423373e-01  -9.6971640e-01
  -3.5394252e-01  -9.3526718e-01
  -2.9305534e-01  -9.5609548e-01
   9.2653908e-01  -3.7619853e-01
   2.8863041e-01  -9.5744059e-01
  -3.8183899e-01  -9.2422886e-01
   4.5287019e-01  -8.9157646e-01
  -9.4058914e-01  -3.3954685e-01
  -9.6846934e-01   2.4913279e-01
  -4.3964706e-01   8.9817062e-01
  -5.0032702e-01   8.6583652e-01
  -9.9605232e-01   8.8768083e-02
   9.6717132e-01   2.5412523e-01
   8.6721001e-01   4.9794256e-01
  -4.7160145e-01   8.8181181e-01
  -7.8646531e-01  -6.1763445e-01
   6.8644951e-01   7.2717747e-01
   4.4658635e-01  -8.9474054e-01
  -7.6434439e-01   6.4480823e-01
   5.3330578e-01  -8.4592254e-01
   8.6721880e-01   4.9792726e-01
  -9.2876375e-01  -3.7067222e-01
   9.1737854e-01   3.9801586e-01
  -8.7171909e-01  -4.9000594e-01
   3.2581908e-01   9.4543214e-01
   9.3409722e-01  -3.5701873e-01
   5.9231130e-01  -8.0570920e-01
  -1.6710427e-01   9.8593923e-01
   3.9549948e-01  -9.1846620e-01
  -9.7988080e-01   1.9958359e-01
   5.3778312e-01  -8.4308322e-01
   1.2340778e-01  -9.9235604e-01
  -7.2277727e-01   6.9108105e-01
   5.6960923e-02  -9.9837641e-01
  -3.4406084e-01  -9.3894736e-01
  -5.0711464e-01   8.6187861e-01
  -1.0540603e-01   9.9442927e-01
  -7.6888580e-01  -6.3938613e-01
   7.0156262e-01  -7.1260781e-01
  -9.9361091e-01  -1.1285989e-01
  -7.2511268e-01   6.8863024e-01
   1.5060842e-01  -9.8859350e-01
   2.5545388e-01   9.6682124e-01
   8.1382061e-01  -5.8111618e-01
  -5.8825788e-01   8.0867340e-01
   8.3863219e-01  -5.4469813e-01
  -9.9906892e-01  -4.3142650e-02
  -7.0900011e-01  -7.0520837e-01
  -9.9882581e-01   4.8445843e-02
  -8.4850827e-01  -5.2918212e-01
  -5.7431011e-01  -8.1863783e-01
  -4.9218033e-01   8.7049326e-01
  -6.1211448e-01  -7.9076916e-01
   6.6616731e-01  -7.4580233e-01
  -3.8936428e-01  -9.2108385e-01
  -9.9986835e-01  -1.6226017e-02
  -1.0098807e-01   9.9488764e-01
   9.1405390e-01  -4.0559273e-01
  -7.6943868e-01  -6.3872069e-01
   8.3404442e-01  -5.5169730e-01
   9.7112528e-01   2.3857010e-01
   9.8089435e-01   1.9454120e-01
   1.3340540e-01  -9.9106155e-01
  -9.2211995e-02  -9.9573940e-01
  -9.9822331e-01  -5.9583806e-02
  -8.3091119e-01  -5.5640506e-01
  -5.0847879e-01   8.6107451e-01
   3.9631672e-01   9.1811386e-01
  -9.7759679e-01   2.1048638e-01
  -9.9809818e-01  -6.1644392e-02
   6.7391102e-01  -7.3881251e-01
  -8.1731216e-01   5.7619514e-01
  -8.9349415e-01   4.4907483e-01
  -8.4157369e-01   5.4014233e-01
  -7.0209268e-01   7.1208558e-01
  -2.6444945e-01  -9.6439955e-01
  -7.7089652e-02   9.9702416e-01
  -3.6279478e-01   9.3186906e-01
   4.5568258e-02   9.9896123e-01
  -3.5642042e-01   9.3432568e-01
   8.7910753e-01  -4.7662349e-01
  -3.6071269e-01   9.3267698e-01
  -5.7479122e-01   8.1830010e-01
  -5.8495683e-02  -9.9828766e-01
  -1.4833463e-01  -9.8893723e-01
   9.9786281e-01  -6.5343746e-02
  -6.8547352e-01  -7.2809756e-01
   4.9154118e-01  -8.7085433e-01
  -9.7938110e-01   2.0202144e-01
  -1.9105759e-01  -9.8157883e-01
  -6.6724873e-01   7.4483497e-01
  -9.9865713e-01  -5.1806685e-02
   9.9933958e-01  -3.6337270e-02
   7.4371461e-01  -6.6849725e-01
  -8.9259213e-01  -4.5086505e-01
   9.6329945e-01  -2.6842907e-01
  -7.0562150e-01   7.0858895e-01
   1.5734429e-01   9.8754381e-01
  -2.9018443e-02   9.9957888e-01
   9.5796342e-01   2.8689036e-01
  -7.3344407e-01  -6.7974980e-01
  -9.6192374e-01  -2.7331798e-01
   8.5775470e-01  -5.1405921e-01
   6.4330060e-01  -7.6561370e-01
   9.0216152e-01  -4.3139842e-01
  -9.9844247e-01  -5.5791016e-02
   9.4511208e-01   3.2674632e-01
  -7.1009661e-01  -7.0410425e-01
   6.1530646e-01  -7.8828799e-01
  -9.9578023e-01  -9.1770023e-02
   1.7684491e-02  -9.9984362e-01
  -9.9936799e-01   3.5547507e-02
  -9.9553934e-01  -9.4347326e-02
  -7.7145536e-01  -6.3628345e-01
  -4.6544001e-01   8.8507943e-01
  -7.1118843e-01  -7.0300143e-01
  -9.0893348e-01   4.1694115e-01
  -8.9032385e-01  -4.5532783e-01
   9.7812062e-01  -2.0803857e-01
  -8.8495683e-01  -4.6567308e-01
  -9.1889092e-01  -3.9451170e-01
  -8.3404142e-01  -5.5170184e-01
  -8.6081151e-01  -5.0892392e-01
   6.0919139e-01  -7.9302323e-01
   2.7581422e-01   9.6121096e-01
  -8.3980191e-01  -5.4289295e-01
  -7.9758295e-01   6.0320928e-01
   3.3775019e-01   9.4123579e-01
  -3.3639331e-01  -9.4172158e-01
  -8.0526706e-01  -5.9291227e-01
  -4.3701299e-01  -8.9945519e-01
  -2.1712255e-01  -9.7614435e-01
   8.9133549e-01  -4.5334429e-01
  -9.2705861e-01   3.7491643e-01
   9.4861463e-01  -3.1643370e-01
   9.3314478e-01   3.5950080e-01
   9.1322481e-01   4.0745606e-01
  -2.3945926e-01  -9.7090641e-01
   1.0534280e-01   9.9443597e-01
  -9.7090812e-01  -2.3945233e-01
   3.1223498e-01  -9.5000490e-01
  -8.7576202e-01  -4.8274308e-01
  -8.0066000e-01   5.9911899e-01
   4.7025584e-01  -8.8253014e-01
  -7.7402694e-02   9.9699991e-01
  -9.7275960e-01   2.3181621e-01
  -6.0345872e-01  -7.9739424e-01
   9.4195750e-01   3.3573215e-01
   4.1881199e-01   9.0807297e-01
  -4.3094686e-01   9.0237731e-01
   8.5697850e-01   5.1535215e-01
  -9.0006074e-01  -4.3576445e-01
   7.0105380e-01  -7.1310839e-01
   9.1505009e-01   4.0334022e-01
  -9.3443857e-01   3.5612437e-01
  -9.1219374e-01   4.0975918e-01
   2.1788298e-01  -9.7597490e-01
   3.7096406e-01  -9.2864722e-01
   9.0181965e-01   4.3211261e-01
  -4.2158958e-01  -9.0678676e-01
   6.1284360e-01  -7.9020423e-01
   2.5817115e-01   9.6609920e-01
  -3.8976460e-01   9.2091452e-01
  -4.6452843e-01   8.8555821e-01
   6.8902054e-01   7.2474181e-01
   5.5165017e-01  -8.3407559e-01
   8.9216532e-01   4.5170901e-01
  -1.7061350e-01   9.8533803e-01
  -4.2814366e-01  -9.0371069e-01
  -9.2762153e-01   3.7352149e-01
  -8.1736856e-01   5.7611513e-01
   9.7124582e-01   2.3807888e-01
   9.6205628e-01  -2.7285110e-01
  -7.9078261e-01  -6.1209710e-01
  -8.7892015e-01  -4.7696895e-01
  -8.9024164e-01   4.5548856e-01
  -5.0067858e-01  -8.6563327e-01
  -4.6468021e-01  -8.8547857e-01
   3.8676742e-01  -9.2217730e-01
  -6.7492175e-01   7.3788930e-01
  -3.1921517e-01   9.4768227e-01
  -4.4919971e-01  -8.9343137e-01
  -4.4491158e-01  -8.9557450e-01
  -9.5841036e-01   2.8539375e-01
   9.6066263e-01  -2.7771806e-01
  -4.2857245e-01  -9.0350742e-01
  -4.7497517e-01   8.7999920e-01
   2.0745126e-01   9.7824535e-01
  -9.8023242e-01  -1.9784943e-01
  -9.2662082e-01  -3.7599714e-01
  -9.7143356e-01  -2.3731171e-01
  -9.8430143e-01   1.7649559e-01
  -3.5038728e-01  -9.3660491e-01
   5.1259970e-01  -8.5862771e-01
  -2.7243722e-01  -9.6217356e-01
  -9.4302366e-01   3.3272567e-01
   8.7305153e-01   4.8762795e-01
  -3.1903814e-01   9.4774188e-01
   9.1007425e-01  -4.1444525e-01
  -8.3761023e-01   5.4626834e-01
  -3.4766798e-01   9.3761771e-01
  -5.9657576e-01   8.0255676e-01
  -8.3070292e-01   5.5671596e-01
  -8.7084952e-01  -4.9154971e-01
  -9.9862435e-01  -5.2434857e-02
   2.2801203e-01   9.7365831e-01
  -6.1122096e-01   7.9146001e-01
  -9.5470998e-01  -2.9753798e-01
  -5.2694676e-01   8.4989830e-01
  -3.5650115e-01  -9.3429488e-01
  -4.0117727e-01  -9.1600043e-01
  -9.5469206e-01   2.9759550e-01
   9.5545795e-01  -2.9512729e-01
   1.7009053e-01   9.8542844e-01
   9.3220794e-01  -3.6192314e-01
   4.1154570e-01  -9.1138912e-01
  -5.2277745e-01   8.5246920e-01
  -9.4929644e-01   3.1438235e-01
   8.7497623e-01   4.8416588e-01
  -9.5319211e-01   3.0236535e-01
  -4.1095656e-01  -9.1165493e-01
   9.8467413e-01   1.7440429e-01
  -8.6076850e-01  -5.0899666e-01
   3.5103515e-01   9.3636228e-01
  -8.8651610e-01  -4.6269775e-01
   9.1949097e-01   3.9311113e-01
  -5.8985085e-01  -8.0751221e-01
   9.8992728e-01  -1.4157678e-01
  -9.0269663e-01  -4.3027758e-01
   4.5333504e-01   8.9134020e-01
  -8.3556808e-01  -5.4938692e-01
  -9.4287798e-01   3.3313827e-01
   4.9065711e-01  -8.7135274e-01
  -3.9000731e-01   9.2081176e-01
   8.2144267e-01  -5.7029110e-01
  -8.2610696e-01  -5.6351334e-01
  -4.4039185e-01   8.9780567e-01
  -6.9721252e-01   7.1686449e-01
   2.3896767e-01   9.7102753e-01
  -3.2734058e-01  -9.4490642e-01
  -4.9637995e-01  -8.6810538e-01
  -3.6908268e-01  -9.2939656e-01
  -9.0672111e-01  -4.2173074e-01
  -9.7169153e-01  -2.3625320e-01
  -1.8593510e-01  -9.8256203e-01
  -4.4654005e-01   8.9476365e-01
  -8.7312510e-01  -4.8749622e-01
  -9.6198844e-01   2.7309016e-01
   9.9998571e-01  -5.3463462e-03
   9.4328415e-01  -3.3198645e-01
   2.0295572e-01   9.7918792e-01
  -1.9484770e-01  -9.8083351e-01
  -4.0067908e-01   9.1621847e-01
   5.2669269e-01  -8.5005577e-01
   7.9549830e-01  -6.0595582e-01
  -8.5902150e-01   5.1193952e-01
  -2.7690269e-01  -9.6089796e-01
  -3.3882853e-01  -9.4084814e-01
   4.1579924e-01   9.0945643e-01
   8.9928565e-01   4.3736177e-01
  -9.9173547e-01  -1.2829949e-01
  -4.1629494e-01   9.0922963e-01
   9.0670009e-01  -4.2177594e-01
   4.8833955e-01  -8.7265370e-01
  -5.0890501e-01  -8.6082268e-01
   8.9661154e-01  -4.4281795e-01
  -9.6125067e-01   2.7567579e-01
  -4.1435969e-01  -9.1011321e-01
   3.7657179e-01   9.2638744e-01
   4.5439929e-01  -8.9079812e-01
   5.2165315e-01  -8.5315766e-01
   9.9468067e-01  -1.0300660e-01
  -9.3628921e-01   3.5123001e-01
   9.4115155e-01  -3.3798485e-01
  -9.1865444e-01   3.9506205e-01
  -3.9178990e-01   9.2005471e-01
  -3.6145048e-01  -9.3239131e-01
  -1.6352878e-01   9.8653856e-01
   3.3395125e-01  -9.4259035e-01
   4.6051332e-01  -8.8765279e-01
   1.4889118e-01  -9.8885359e-01
  -4.1621274e-01   9.0926726e-01
  -8.7396728e-01  -4.8598477e-01
  -3.9713887e-01   9.1775853e-01
   6.7053303e-01  -7.4187967e-01
  -4.0021082e-01   9.1642310e-01
  -3.2775354e-01   9.4476326e-01
   3.5385269e-01  -9.3530117e-01
   5.1807897e-01   8.5533279e-01
  -9.0622563e-01   4.2279440e-01
   8.9025300e-01  -4.5546634e-01
   9.3409724e-01  -3.5701868e-01
   9.3109199e-01  -3.6478448e-01
   4.1443007e-01  -9.1008116e-01
   5.3780602e-01  -8.4306861e-01
  -9.7816128e-01   2.0784732e-01
   8.5816547e-01   5.1337318e-01
  -8.6727396e-01   4.9783117e-01
  -7.7987595e-01  -6.2593410e-01
  -9.0575524e-01  -4.2380119e-01
  -8.8222701e-01   4.7082427e-01
  -9.4466482e-01   3.2803716e-01
   8.7358668e-01   4.8666859e-01
  -2.4742804e-01   9.6890627e-01
   4.2602567e-01  -9.0471107e-01
   8.7897365e-01   4.7687035e-01
  -1.7934523e-01  -9.8378620e-01
   9.3200781e-01   3.6243819e-01
   9.9220024e-01  -1.2465429e-01
  -1.3157570e-01  -9.9130613e-01
   4.2022702e-01   9.0741901e-01
  -9.1447650e-01   4.0463902e-01
  -1.0437303e-01  -9.9453822e-01
  -9.2539158e-01   3.7901244e-01
   2.3056258e-01   9.7305750e-01
   5.4938874e-01  -8.3556688e-01
   2.9511596e-01   9.5546144e-01
  -4.8583898e-01  -8.7404833e-01
  -8.9576007e-01   4.4453784e-01
  -3.5614015e-01  -9.3443255e-01
  -4.0587237e-01  -9.1392977e-01
   4.6310484e-01   8.8630351e-01
   9.4771848e-01   3.1910763e-01
  -1.5635122e-01  -9.8770152e-01
   4.4089810e-01  -8.9755717e-01
   5.9261312e-01  -8.0548724e-01
   6.4778764e-01  -7.6182096e-01
  -9.7248003e-01   2.3298626e-01
  -9.9010554e-01  -1.4032468e-01
   7.1991563e-01   6.9406159e-01
   3.2495283e-01  -9.4573022e-01
   5.1073011e-01  -8.5974110e-01
   3.1163821e-01  -9.5020083e-01
  -9.2362222e-01  -3.8330405e-01
   3.6389707e-01   9.3143917e-01
   3.2045667e-01   9.4726318e-01
   2.8785482e-01  -9.5767406e-01
   9.3674292e-01  -3.5001813e-01
  -2.9454272e-01  -9.5563831e-01
   5.3450060e-01  -8.4516809e-01
   8.8993218e-01  -4.5609287e-01
   8.7739389e-01  -4.7977074e-01
  -3.6257593e-01  -9.3195423e-01
  -8.9128042e-01  -4.5345254e-01
   2.5029117e-01   9.6817061e-01
  -4.2828057e-01   9.0364581e-01
   9.0260859e-01  -4.3046222e-01
   4.2035407e-01  -9.0736016e-01
  -4.8898840e-01   8.7229029e-01
   3.4101330e-01  -9.4005847e-01
   9.5005233e-01  -3.1209064e-01
  -4.3758787e-01   8.9917566e-01
   9.4037572e-01   3.4013749e-01
  -5.9264717e-01   8.0546218e-01
  -1.9723070e-01  -9.8035710e-01
   6.1087731e-01  -7.9172527e-01
  -7.6856878e-01  -6.3976717e-01
   4.5638410e-01  -8.8978287e-01
   8.2852990e-01   5.5994482e-01
  -4.3223882e-01   9.0175917e-01
  -3.9069847e-01  -9.2051871e-01
  -9.9171006e-01   1.2849572e-01
  -9.8023545e-01  -1.9783441e-01
  -9.5450870e-01   2.9818308e-01
   9.9436979e-01   1.0596563e-01
   8.4675213e-01  -5.3198763e-01
  -3.2415729e-01  -9.4600320e-01
  -9.7472740e-01  -2.2339762e-01
   9.2003784e-01  -3.9182953e-01
   7.8112888e-01   6.2436982e-01
  -1.6762035e-01  -9.8585162e-01
   3.1904806e-01   9.4773854e-01
   4.6121930e-01  -8.8728618e-01
   2.6659118e-01   9.6380970e-01
   4.2969913e-01  -9.0297212e-01
   9.1246168e-01  -4.0916218e-01
  -8.2395785e-01  -5.6665109e-01
   2.5744390e-01   9.6629325e-01
  -9.1999888e-01   3.9192099e-01
   3.3227195e-01  -9.4318363e-01
  -2.9202537e-01  -9.5641057e-01
   4.4792684e-01  -8.9407021e-01
   8.5227840e-01   5.2308845e-01
   9.2737319e-01  -3.7413763e-01
  -8.0648030e-02   9.9674264e-01
   3.8846659e-01   9.2146281e-01
   4.1177281e-01  -9.1128654e-01
  -5.4493026e-01   8.3848137e-01
  -9.6194848e-01  -2.7323089e-01
   3.9911894e-01  -9.1689916e-01
  -8.8932612e-01  -4.5727350e-01
   6.9174661e-02  -9.9760456e-01
   4.2372270e-01  -9.0579196e-01
  -3.7819214e-01  -9.2572712e-01
  -9.3785675e-01   3.4702263e-01
   1.2012370e-01   9.9275893e-01
   4.2057203e-01   9.0725915e-01
   2.1540694e-01  -9.7652437e-01
  -8.9055499e-01  -4.5487560e-01
   7.8172080e-01   6.2362857e-01
  -9.5902769e-01   2.8331234e-01
   8.3025107e-01  -5.5738959e-01
   9.7243448e-01  -2.3317629e-01
  -8.9563178e-01  -4.4479626e-01
   5.1063511e-01   8.5979753e-01
   7.7631579e-01   6.3034419e-01
  -4.3459870e-01  -9.0062421e-01
  -2.9973749e-01   9.5402172e-01
   8.1951712e-01  -5.7305469e-01
  -9.3082735e-01  -3.6545922e-01
  -5.4977643e-01   8.3531185e-01
  -3.0552337e-01  -9.5218458e-01
   9.7735227e-01   2.1161886e-01
  -5.7563803e-01  -8.1770463e-01
   9.5352737e-01   3.0130640e-01


==> scatter_ldv11.dat <==
  -8.8223868e-01   1.7791825e-01
   8.6537159e-01   2.4724888e-01
  -6.3226268e-02   8.9777639e-01
  -8.9627603e-01   8.1788039e-02
   7.0859444e-03  -8.9997210e-01
  -1.2947253e-01  -8.9063846e-01
   8.9847907e-01   5.2300759e-02
   5.4102229e-01  -7.1923215e-01
   8.1717217e-03   8.9996290e-01
  -5.3608192e-02  -8.9840200e-01
  -8.9610531e-01  -8.3637796e-02
  -8.9999707e-01  -2.2960262e-03
  -1.9775677e-02   8.9978271e-01
   8.8972229e-01  -1.3562540e-01
  -1.5941107e-01   8.8576978e-01
  -4.3128773e-03  -8.9998967e-01
  -4.0108605e-02  -8.9910583e-01
  -8.9999988e-01   4.6571248e-04
   1.7609550e-01   8.8260431e-01
   3.4661794e-02  -8.9933229e-01
   8.9989381e-01   1.3825287e-02
   3.9907150e-01  -8.0668577e-01
   3.9875112e-03  -8.9999117e-01
  -8.8470584e-01   1.6521372e-01
  -9.0073419e-02   8.9548131e-01
  -8.9998611e-01  -5.0010095e-03
   1.0543449e-01   8.9380287e-01
  -8.9999922e-01  -1.1868641e-03
  -9.9333328e-02  -8.9450148e-01
  -2.1664866e-01   8.7353498e-01
  -4.3885441e-03  -8.9998930e-01
  -6.9044506e-03   8.9997352e-01
   8.5390663e-01  -2.8432987e-01
   8.8540696e-01  -1.6141412e-01
  -8.9998567e-01   5.0787914e-03
  -1.0474824e-01   8.9388355e-01
   2.1877933e-01   8.7300378e-01
  -1.0225775e-01  -8.9417188e-01
   8.9745894e-01  -6.7582923e-02
   3.1681023e-02  -8.9944222e-01
   2.7409896e-02  -8.9958251e-01
   8.9998775e-01   4.6950513e-03
  -1.9998786e-01  -8.7749921e-01
  -8.9998110e-01   5.8333419e-03
   1.1611130e-02  -8.9992510e-01
  -8.9539190e-01  -9.0957977e-02
  -3.0018519e-02  -8.9949924e-01
  -6.3556859e-02  -8.9775304e-01
   8.9508238e-01  -9.3954962e-02
   1.7292129e-01  -8.8323170e-01
   8.9993707e-01   1.0643086e-02
   8.9999327e-01   3.4817344e-03
   1.6640257e-01   8.8448300e-01
   8.9609546e-01   8.3743264e-02
   7.4268185e-03   8.9996936e-01
  -8.9984765e-01  -1.6558977e-02
  -2.6267651e-01  -8.6081418e-01
  -8.9996372e-01   8.0804882e-03
  -9.0337371e-02  -8.9545472e-01
  -8.9997866e-01   6.1984060e-03
   8.9183098e-01   1.2098554e-01
   2.2668274e-02  -8.9971448e-01
  -1.7662392e-02   8.9982667e-01
  -3.2727018e-03  -8.9999405e-01
   8.9620604e-01   8.2551440e-02
  -2.1195326e-01   8.7468612e-01
  -1.6463460e-01   8.8481379e-01
   8.7940636e-01   1.9142739e-01
  -2.0978555e-01   8.7520856e-01
   1.2212849e-01  -8.9167518e-01
  -1.0144077e-01   8.9426493e-01
  -6.3282765e-02  -8.9777241e-01
   4.2084045e-03  -8.9999016e-01
   8.5867399e-02  -8.9589441e-01
   1.7199100e-02  -8.9983565e-01
   8.6524474e-01  -2.4769244e-01
  -8.9840076e-01  -5.3629048e-02
   8.8342010e-01  -1.7195616e-01
  -8.9962340e-01  -2.6033484e-02
  -8.9581175e-01   8.6725467e-02
  -4.0089655e-02   8.9910668e-01
  -4.3227209e-03  -8.9998962e-01
   1.8015666e-01  -8.8178431e-01
   9.9775012e-03  -8.9994469e-01
   8.7024332e-01  -2.2951377e-01
   8.9156948e-01   1.2289776e-01
  -8.9977384e-01  -2.0175190e-02
  -9.6199590e-02   8.9484392e-01
  -8.8555579e-01   1.6059560e-01
   5.2891873e-02   8.9844446e-01
   8.5746213e-02  -8.9590601e-01
   2.7111016e-01   8.5819536e-01
  -1.6295840e-01  -8.8512404e-01
  -8.9991499e-01   1.2369475e-02
   9.3527085e-03  -8.9995140e-01
  -1.2480370e-02  -8.9991346e-01
  -6.3365077e-02  -8.9776660e-01
   1.6947921e-03   8.9999840e-01
   8.9939119e-01  -3.3098077e-02
  -8.9940553e-01  -3.2706059e-02
   7.7803586e-03  -8.9996637e-01
  -8.9972853e-01   2.2103738e-02
   8.9643861e-01   7.9986365e-02
  -8.9996139e-01   8.3360429e-03
  -8.9999793e-01   1.9289624e-03
   1.7829618e-01   8.8216238e-01
  -9.0000000e-01  -5.7650431e-05
   7.9729065e-01   4.1752558e-01
   6.2270025e-02  -8.9784322e-01
  -8.5753481e-02  -8.9590532e-01
  -8.6781971e-02  -8.9580628e-01
  -8.9942500e-01   3.2166301e-02
  -8.9998473e-01   5.2428154e-03
   2.6008563e-01   8.6160053e-01
   2.2556614e-01   8.7127488e-01
  -5.5154818e-02  -8.9830838e-01
  -2.3164778e-01   8.6967770e-01
  -3.8308524e-02   8.9918433e-01
   1.6788542e-02  -8.9984340e-01
  -8.9809170e-01  -5.8577290e-02
   1.3648718e-03  -8.9999897e-01
  -8.9252569e-01  -1.1574929e-01
   8.9999577e-01   2.7590901e-03
  -1.2766105e-02   8.9990945e-01
  -1.8506897e-01  -8.8076641e-01
  -8.9999986e-01   4.9801030e-04
  -1.8329491e-01   8.8113732e-01
  -8.9707991e-01   7.2440568e-02
   8.9981717e-01  -1.8140253e-02
  -8.8773278e-01  -1.4808955e-01
   8.9976240e-01   2.0679067e-02
  -5.2525201e-02   8.9846597e-01
   8.9928229e-01   3.5935564e-02
   1.2249783e-02  -8.9991663e-01
  -8.9050193e-01  -1.3040828e-01
  -1.3326128e-03  -8.9999901e-01
   8.7736204e-03  -8.9995723e-01
  -8.9845800e-01   5.2661391e-02
  -1.5317524e-02  -8.9986964e-01
   8.9978635e-01   1.9609158e-02
  -4.0097160e-02   8.9910634e-01
  -3.9875220e-02   8.9911621e-01
  -5.0159090e-02  -8.9860117e-01
  -8.9999811e-01  -1.8461725e-03
  -1.9928732e-02  -8.9977933e-01
  -3.0610291e-01   8.4634568e-01
   8.9611309e-01  -8.3554301e-02
  -8.9649566e-01  -7.9344336e-02
  -8.9817380e-01   5.7304720e-02
  -6.9036405e-02   8.9734830e-01
  -2.4243212e-01   8.6673333e-01
  -8.9711864e-01  -7.1959394e-02
  -8.9434565e-01   1.0072668e-01
  -1.6817248e-01   8.8414819e-01
   8.9998806e-01  -4.6368212e-03
   1.5181613e-02  -8.9987195e-01
  -5.1283010e-03   8.9998539e-01
   8.7584482e-01   2.0711315e-01
   7.4208352e-02  -8.9693540e-01
   8.6991302e-02  -8.9578598e-01
  -8.4374219e-02  -8.9603627e-01
   4.7495528e-02  -8.9874589e-01
  -8.9998252e-01  -5.6097576e-03
   2.6605008e-03  -8.9999607e-01
  -8.9452023e-01   9.9164343e-02
  -8.9999835e-01   1.7223354e-03
  -8.5033140e-01  -2.9484999e-01
   8.9988093e-01  -1.4639504e-02
   8.7799433e-01   1.9780284e-01
   4.0971934e-03   8.9999067e-01
  -8.9883414e-01  -4.5795100e-02
   8.8133135e-01   1.8235968e-01
   6.7264273e-03  -8.9997486e-01
   8.9881997e-01  -4.6072299e-02
  -1.6273631e-01  -8.8516490e-01
   4.0907064e-02  -8.9906986e-01
  -8.9999939e-01   1.0441702e-03
   4.8960447e-02  -8.9866728e-01
  -8.8661263e-01  -1.5465459e-01
   8.8373321e-01   1.7033969e-01
  -8.8145072e-01  -1.8178183e-01
   1.5832492e-01   8.8596457e-01
  -8.8669205e-01   1.5419861e-01
  -2.9490477e-03   8.9999517e-01
  -8.9983250e-01  -1.7363157e-02
   8.9462257e-01  -9.8236735e-02
   8.9999838e-01   1.7086199e-03
   8.9999997e-01  -2.2260643e-04
   1.4142885e-02  -8.9988887e-01
  -2.6115712e-03  -8.9999621e-01
  -8.9997681e-01  -6.4605268e-03
   2.5328974e-01   8.6362278e-01
   8.9993890e-01  -1.0487369e-02
   8.9439945e-01   1.0024784e-01
  -8.2535568e-03   8.9996215e-01
  -8.9833538e-01  -5.4713224e-02
  -8.9885541e-01  -4.5375700e-02
   1.9970385e-01  -8.7756389e-01
  -7.2804621e-02   8.9705044e-01
   2.8209955e-02   8.9955778e-01
  -6.7886826e-02  -8.9743600e-01
  -8.9198554e-01   1.1984071e-01
  -1.4251797e-01  -8.8864426e-01
   4.8128308e-02  -8.9871223e-01
  -8.9084511e-01   1.2804292e-01
   1.0919254e-01  -8.9335155e-01
   1.2743108e-02   8.9990978e-01
  -8.9789342e-01   6.1541966e-02
  -8.8574290e-04   8.9999956e-01
  -8.9571293e-01  -8.7740214e-02
  -8.9928097e-01  -3.5968647e-02
   9.6727604e-02   8.9478700e-01
   8.9992343e-01   1.1740029e-02
   7.5924850e-03  -8.9996797e-01
  -8.9991923e-01   1.2057621e-02
   1.1238361e-02  -8.9992983e-01
   2.6617822e-01  -8.5973784e-01
   6.0859289e-03  -8.9997942e-01
   8.9997223e-01  -7.0694249e-03
  -8.9927472e-01   3.6124515e-02
  -1.3353032e-01  -8.9003913e-01
  -8.9799632e-01   6.0021748e-02
  -8.9714172e-01  -7.1671054e-02
   1.2410954e-02  -8.9991442e-01
   1.5416880e-01   8.8669723e-01
  -9.3806501e-03  -8.9995111e-01
  -8.7311066e-01   2.1835240e-01
   1.6926538e-01  -8.8393961e-01
   2.3317562e-02  -8.9969789e-01
   8.9649523e-01   7.9349194e-02
   8.9946687e-01  -3.0973255e-02
  -8.9999640e-01  -2.5443000e-03
  -8.9981522e-01   1.8236346e-02
   1.0400370e-01  -8.9397049e-01
  -6.6815464e-02  -8.9751640e-01
   4.0629814e-03  -8.9999083e-01
   1.9113877e-02  -8.9979701e-01
  -8.8764798e-01   1.4859701e-01
   3.3282869e-03   8.9999385e-01
  -8.9995932e-01  -8.5569393e-03
  -8.9999456e-01  -3.1279493e-03
  -8.9971345e-01  -2.2709161e-02
  -3.8022347e-02  -8.9919648e-01
  -8.8454984e-01   1.6604692e-01
   8.9994694e-01  -9.7724373e-03
  -9.5655201e-02  -8.9490228e-01
  -3.6461689e-01   8.2283323e-01
  -1.9063377e-02  -8.9979808e-01
  -8.8972850e-01   1.3558467e-01
  -8.9997527e-01   6.6721702e-03
  -8.8018890e-01   1.8779645e-01
  -8.9769793e-01   6.4330540e-02
   4.3521394e-03  -8.9998948e-01
  -7.4424062e-02  -8.9691753e-01
  -8.9999902e-01  -1.3307028e-03
   8.9721033e-01  -7.0806923e-02
  -8.9977607e-01   2.0075367e-02
  -1.1010727e-01   8.9323927e-01
  -1.0440679e-01  -8.9392350e-01
  -1.1566205e-02  -8.9992568e-01
  -9.2098864e-03  -8.9995288e-01
  -8.9215802e-01   1.1854983e-01
  -5.0445605e-03   8.9998586e-01
  -8.9998907e-01  -4.4352160e-03
   9.5122097e-02   8.9495910e-01
   2.8053679e-02  -8.9956267e-01
  -1.7916019e-02  -8.9982166e-01
  -8.8080815e-01  -1.8487024e-01
  -1.7292980e-01   8.8323003e-01
   8.8513174e-01  -1.6291655e-01
  -8.8165771e-01   1.8077520e-01
   1.1036531e-02  -8.9993233e-01
   3.2551714e-03   8.9999411e-01
   2.2403079e-01   8.7167093e-01
   1.9069258e-03   8.9999798e-01
   8.7162388e-01   2.2421375e-01
   8.9376880e-01  -1.0572290e-01
  -8.9268045e-01   1.1454959e-01
  -8.9992682e-01  -1.1476890e-02
   8.9991994e-01  -1.2004566e-02
  -8.9944753e-01  -3.1529950e-02
  -8.9947572e-01   3.0715307e-02
   1.6707031e-01   8.8435712e-01
   8.9765214e-01  -6.4966467e-02
  -8.9999294e-01   3.5655682e-03
   1.2926305e-01   8.9066889e-01
   8.9999974e-01   6.8643687e-04
  -8.9601443e-01   8.4605773e-02
  -8.9999904e-01  -1.3131833e-03
   9.8436318e-02   8.9460063e-01
   1.1368987e-01  -8.9279035e-01
   1.8371542e-03  -8.9999812e-01
  -7.3826766e-03  -8.9996972e-01
  -8.9998709e-01   4.8213429e-03
  -8.9996559e-01  -7.8700308e-03
  -8.9520506e-01  -9.2778809e-02
  -4.6197542e-03  -8.9998814e-01
  -2.5079787e-03  -8.9999651e-01
  -7.7634220e-03  -8.9996652e-01
  -1.4914344e-01  -8.8755633e-01
  -3.7858033e-02  -8.9920341e-01
   8.3870856e-02   8.9608352e-01
  -4.4890299e-02  -8.9887978e-01
  -1.1147332e-02  -8.9993096e-01
  -7.6096715e-03  -8.9996783e-01
  -8.9963622e-01  -2.5586676e-02
   1.5088492e-01  -8.8726193e-01
  -8.9999841e-01   1.6891721e-03
   2.3399982e-01  -8.6904780e-01
   7.3484476e-03  -8.9997000e-01
  -1.1833575e-01   8.9218644e-01
   8.9988698e-01  -1.4262547e-02
  -8.9544425e-01  -9.0441082e-02
   1.1529709e-02  -8.9992614e-01
  -3.8166171e-03  -8.9999191e-01
  -8.9907398e-01  -4.0816455e-02
  -8.9998426e-01  -5.3234891e-03
  -1.4721378e-02  -8.9987959e-01
   8.9885105e-01  -4.5461940e-02
   8.9671551e-01  -7.6819928e-02
   1.5371434e-01   8.8677613e-01
  -1.4058911e-01   8.8895146e-01
   4.6939795e-02  -8.9877509e-01
  -8.3992211e-02   8.9607216e-01
  -7.8890555e-03  -8.9996542e-01
  -8.9895230e-01   4.3413922e-02
  -8.9681273e-01   7.5676468e-02
   5.2578723e-02  -8.9846284e-01
  -1.4322336e-02   8.9988603e-01
  -8.9981656e-01  -1.8170162e-02
  -8.9653318e-01  -7.8919272e-02
  -5.1345321e-03  -8.9998535e-01
  -8.9761865e-01   6.5427507e-02
  -7.5235385e-03  -8.9996855e-01
  -1.8746556e-01  -8.8025943e-01
  -8.9536204e-01   9.1251366e-02
   8.9993630e-01   1.0707955e-02
   1.2072037e-03  -8.9999919e-01
   9.8156569e-02   8.9463137e-01
   4.6135431e-02  -8.9881673e-01
   8.9201402e-01   1.1962855e-01
   1.9060881e-01  -8.7958415e-01
  -8.9999374e-01   3.3566865e-03
  -8.8984862e-01  -1.3479403e-01
  -1.5070554e-02  -8.9987381e-01
   8.6681961e-01   2.4212346e-01
   2.1887964e-01   8.7297864e-01
  -8.8763186e-01   1.4869327e-01
   2.0361793e-01  -8.7666398e-01
  -8.9992854e-01   1.1341032e-02
  -8.9996152e-01  -8.3224320e-03
   8.9998777e-01   4.6912617e-03
  -9.0000000e-01  -1.5342733e-05
   4.7078148e-02   8.9876785e-01
  -8.6286414e-03  -8.9995864e-01
  -5.6996591e-03  -8.9998195e-01
  -1.5035339e-02  -8.9987440e-01
   8.9993198e-01   1.1064729e-02
  -8.9405917e-01   1.0323858e-01
   7.2466960e-02   8.9707778e-01
   8.9382337e-01   1.0526055e-01
  -3.6851765e-02  -8.9924521e-01
  -8.9947960e-01   3.0601365e-02
   4.2094217e-03  -8.9999016e-01
   9.2918680e-04  -8.9999952e-01
  -2.1871267e-02  -8.9973421e-01
  -8.9973411e-01   2.1875251e-02
  -2.6997351e-01   8.5855361e-01
  -5.0529409e-02  -8.9858042e-01
   7.9804232e-03  -8.9996462e-01
   1.0933285e-02  -8.9993359e-01
  -7.1557954e-02  -8.9715074e-01
  -7.3272457e-03  -8.9997017e-01
   8.9970006e-01  -2.3233468e-02
   7.8742713e-03  -8.9996555e-01
   8.9150194e-01  -1.2338676e-01
   7.1194235e-02  -8.9717968e-01
  -8.9998041e-01   5.9382874e-03
  -8.6435016e-01  -2.5079634e-01
  -8.9988446e-01  -1.4420913e-02
  -8.9747659e-01  -6.7348145e-02
   2.1756408e-01   8.7330743e-01
   8.8859126e-01   1.4284806e-01
  -8.9981694e-01   1.8151590e-02
   4.8186426e-03   8.9998710e-01
  -8.9997870e-01  -6.1919951e-03
   8.7056692e-01  -2.2828325e-01
  -8.9449227e-01  -9.9416218e-02
  -9.5920139e-03  -8.9994888e-01
   4.9919117e-02   8.9861453e-01
  -8.9941529e-01   3.2436621e-02
  -9.9689136e-03  -8.9994479e-01
   5.6439816e-02   8.9822856e-01
  -8.9990155e-01  -1.3311875e-02
  -8.9972968e-01  -2.2056767e-02
  -8.9834814e-01   5.4503359e-02
  -1.3995016e-01  -8.8905228e-01
  -6.9608945e-07   9.0000000e-01
   8.9760232e-01   6.5651157e-02
  -7.1506738e-02  -8.9715483e-01
   8.9999562e-01   2.8067255e-03
   8.9396497e-01   1.0405111e-01
  -1.3695199e-02  -8.9989579e-01
  -8.5502926e-03  -8.9995938e-01
  -8.9999278e-01   3.6061620e-03
   1.1229372e-01   8.9296703e-01
   8.9961701e-01  -2.6253215e-02
  -3.1159955e-02   8.9946043e-01
   8.8849281e-01   1.4345916e-01
  -4.3075613e-02   8.9896857e-01
  -8.9987734e-01  -1.4858313e-02
   1.8119574e-01  -8.8157138e-01
  -8.9987206e-01  -1.5175074e-02
  -8.9931531e-01   3.5099393e-02
   8.9818244e-01  -5.7169072e-02
   5.3150234e-02  -8.9842921e-01
   8.9534706e-01   9.1398248e-02
   5.1384242e-02  -8.9853195e-01
   9.4610547e-03   8.9995027e-01
  -1.4401397e-01   8.8840305e-01
   8.9462783e-01   9.8188818e-02
  -8.9992066e-01  -1.1949919e-02
  -8.9986642e-01  -1.5505663e-02
  -6.5161878e-02  -8.9763797e-01
  -3.0088783e-03   8.9999497e-01
  -7.4057051e-02   8.9694791e-01
  -8.9505874e-01  -9.4179898e-02
  -1.1842175e-02  -8.9992209e-01
   2.6895743e-03   8.9999598e-01
   8.7863146e-01   1.9495321e-01
  -8.9749257e-01   6.7134867e-02
   3.3862336e-03   8.9999363e-01
   8.9986631e-01  -1.5512160e-02
  -8.9999870e-01   1.5292597e-03
   8.9907228e-01   4.0853814e-02
  -8.6099331e-01   2.6208877e-01
   1.9084984e-02   8.9979762e-01
  -8.9999663e-01   2.4631800e-03
  -8.9994973e-01   9.5120042e-03
   8.8372315e-01   1.7039186e-01
   1.7033185e-02  -8.9983880e-01
  -8.9999576e-01   2.7631050e-03
  -9.5272112e-04  -8.9999950e-01
   8.9637586e-01  -8.0686583e-02
  -1.3674957e-03  -8.9999896e-01
  -8.9996159e-01  -8.3152367e-03
   2.4887107e-02   8.9965584e-01
   3.7095329e-03  -8.9999236e-01
  -8.9998188e-01  -5.7113270e-03
   8.9838425e-01   5.3904921e-02
  -8.9999022e-01  -4.1964655e-03
  -6.8775795e-02  -8.9736831e-01
   8.9933152e-01  -3.4681664e-02
   7.1904908e-03  -8.9997128e-01
  -8.9095014e-01  -1.2731006e-01
   1.1482062e-02  -8.9992675e-01
  -5.7389755e-02  -8.9816837e-01
   8.9998677e-01   4.8799742e-03
  -1.5139509e-03  -8.9999873e-01
  -8.9880149e-01   4.6431432e-02
  -3.5525674e-02   8.9929857e-01
   1.3183842e-01  -8.9029132e-01
  -8.9442749e-01   9.9997299e-02
  -8.9404688e-01   1.0334492e-01
  -8.9999865e-01   1.5593018e-03
  -8.9652556e-01   7.9005847e-02
  -8.9512962e-01  -9.3503777e-02
  -8.9230386e-01   1.1744709e-01
  -8.9997968e-01  -6.0481889e-03
   1.7248260e-02  -8.9983471e-01
  -8.9999663e-01   2.4642117e-03
  -1.4536310e-01   8.8818330e-01
  -8.8836248e-01   1.4426403e-01
  -8.9695633e-01   7.3954994e-02
  -8.9887655e-01   4.4955038e-02
  -1.7629770e-02  -8.9982731e-01
   9.9899245e-03  -8.9994455e-01
  -8.9993550e-01   1.0774960e-02
  -8.5364361e-02   8.9594248e-01
  -8.9992975e-01  -1.1244571e-02
  -8.5164907e-01   2.9102209e-01
  -4.8332843e-03  -8.9998702e-01
   8.9929701e-01  -3.5565251e-02
  -8.9999946e-01  -9.9013677e-04
  -8.9998623e-01  -4.9787304e-03
   1.3848840e-02  -8.9989344e-01
   5.2511832e-03   8.9998468e-01
  -8.9999478e-01  -3.0663269e-03
  -2.6887349e-02   8.9959828e-01
   1.4679364e-02  -8.9988028e-01
  -8.9997646e-01  -6.5087490e-03
  -8.9993690e-01   1.0656873e-02
  -4.9397206e-03   8.9998644e-01
  -8.9999973e-01   6.9133909e-04
   8.9542532e-01   9.0628389e-02
  -8.9946308e-01  -3.1083156e-02
  -8.4943789e-01  -2.9741431e-01
  -8.9875438e-01   4.7334675e-02
  -1.2251399e-02  -8.9991661e-01
  -6.2434788e-02   8.9783178e-01


==> scatter_ldv12-1.dat <==
  -8.8223868e-01   1.7791825e-01
   8.6537159e-01   2.4724888e-01
  -6.3226268e-02   8.9777639e-01
  -8.9627603e-01   8.1788039e-02
   7.0859444e-03  -8.9997210e-01
  -1.2947253e-01  -8.9063846e-01
   8.9847907e-01   5.2300759e-02
   5.4102229e-01  -7.1923215e-01
   8.1717217e-03   8.9996290e-01
  -5.3608192e-02  -8.9840200e-01
  -8.9610531e-01  -8.3637796e-02
  -8.9999707e-01  -2.2960262e-03
  -1.9775677e-02   8.9978271e-01
   8.8972229e-01  -1.3562540e-01
  -1.5941107e-01   8.8576978e-01
  -4.3128773e-03  -8.9998967e-01
  -4.0108605e-02  -8.9910583e-01
  -8.9999988e-01   4.6571248e-04
   1.7609550e-01   8.8260431e-01
   3.4661794e-02  -8.9933229e-01
   8.9989381e-01   1.3825287e-02
   3.9907150e-01  -8.0668577e-01
   3.9875112e-03  -8.9999117e-01
  -8.8470584e-01   1.6521372e-01
  -9.0073419e-02   8.9548131e-01
  -8.9998611e-01  -5.0010095e-03
   1.0543449e-01   8.9380287e-01
  -8.9999922e-01  -1.1868641e-03
  -9.9333328e-02  -8.9450148e-01
  -2.1664866e-01   8.7353498e-01
  -4.3885441e-03  -8.9998930e-01
  -6.9044506e-03   8.9997352e-01
   8.5390663e-01  -2.8432987e-01
   8.8540696e-01  -1.6141412e-01
  -8.9998567e-01   5.0787914e-03
  -1.0474824e-01   8.9388355e-01
   2.1877933e-01   8.7300378e-01
  -1.0225775e-01  -8.9417188e-01
   8.9745894e-01  -6.7582923e-02
   3.1681023e-02  -8.9944222e-01
   2.7409896e-02  -8.9958251e-01
   8.9998775e-01   4.6950513e-03
  -1.9998786e-01  -8.7749921e-01
  -8.9998110e-01   5.8333419e-03
   1.1611130e-02  -8.9992510e-01
  -8.9539190e-01  -9.0957977e-02
  -3.0018519e-02  -8.9949924e-01
  -6.3556859e-02  -8.9775304e-01
   8.9508238e-01  -9.3954962e-02
   1.7292129e-01  -8.8323170e-01
   8.9993707e-01   1.0643086e-02
   8.9999327e-01   3.4817344e-03
   1.6640257e-01   8.8448300e-01
   8.9609546e-01   8.3743264e-02
   7.4268185e-03   8.9996936e-01
  -8.9984765e-01  -1.6558977e-02
  -2.6267651e-01  -8.6081418e-01
  -8.9996372e-01   8.0804882e-03
  -9.0337371e-02  -8.9545472e-01
  -8.9997866e-01   6.1984060e-03
   8.9183098e-01   1.2098554e-01
   2.2668274e-02  -8.9971448e-01
  -1.7662392e-02   8.9982667e-01
  -3.2727018e-03  -8.9999405e-01
   8.9620604e-01   8.2551440e-02
  -2.1195326e-01   8.7468612e-01
  -1.6463460e-01   8.8481379e-01
   8.7940636e-01   1.9142739e-01
  -2.0978555e-01   8.7520856e-01
   1.2212849e-01  -8.9167518e-01
  -1.0144077e-01   8.9426493e-01
  -6.3282765e-02  -8.9777241e-01
   4.2084045e-03  -8.9999016e-01
   8.5867399e-02  -8.9589441e-01
   1.7199100e-02  -8.9983565e-01
   8.6524474e-01  -2.4769244e-01
  -8.9840076e-01  -5.3629048e-02
   8.8342010e-01  -1.7195616e-01
  -8.9962340e-01  -2.6033484e-02
  -8.9581175e-01   8.6725467e-02
  -4.0089655e-02   8.9910668e-01
  -4.3227209e-03  -8.9998962e-01
   1.8015666e-01  -8.8178431e-01
   9.9775012e-03  -8.9994469e-01
   8.7024332e-01  -2.2951377e-01
   8.9156948e-01   1.2289776e-01
  -8.9977384e-01  -2.0175190e-02
  -9.6199590e-02   8.9484392e-01
  -8.8555579e-01   1.6059560e-01
   5.2891873e-02   8.9844446e-01
   8.5746213e-02  -8.9590601e-01
   2.7111016e-01   8.5819536e-01
  -1.6295840e-01  -8.8512404e-01
  -8.9991499e-01   1.2369475e-02
   9.3527085e-03  -8.9995140e-01
  -1.2480370e-02  -8.9991346e-01
  -6.3365077e-02  -8.9776660e-01
   1.6947921e-03   8.9999840e-01
   8.9939119e-01  -3.3098077e-02
  -8.9940553e-01  -3.2706059e-02
   7.7803586e-03  -8.9996637e-01
  -8.9972853e-01   2.2103738e-02
   8.9643861e-01   7.9986365e-02
  -8.9996139e-01   8.3360429e-03
  -8.9999793e-01   1.9289624e-03
   1.7829618e-01   8.8216238e-01
  -9.0000000e-01  -5.7650431e-05
   7.9729065e-01   4.1752558e-01
   6.2270025e-02  -8.9784322e-01
  -8.5753481e-02  -8.9590532e-01
  -8.6781971e-02  -8.9580628e-01
  -8.9942500e-01   3.2166301e-02
  -8.9998473e-01   5.2428154e-03
   2.6008563e-01   8.6160053e-01
   2.2556614e-01   8.7127488e-01
  -5.5154818e-02  -8.9830838e-01
  -2.3164778e-01   8.6967770e-01
  -3.8308524e-02   8.9918433e-01
   1.6788542e-02  -8.9984340e-01
  -8.9809170e-01  -5.8577290e-02
   1.3648718e-03  -8.9999897e-01
  -8.9252569e-01  -1.1574929e-01
   8.9999577e-01   2.7590901e-03
  -1.2766105e-02   8.9990945e-01
  -1.8506897e-01  -8.8076641e-01
  -8.9999986e-01   4.9801030e-04
  -1.8329491e-01   8.8113732e-01
  -8.9707991e-01   7.2440568e-02
   8.9981717e-01  -1.8140253e-02
  -8.8773278e-01  -1.4808955e-01
   8.9976240e-01   2.0679067e-02
  -5.2525201e-02   8.9846597e-01
   8.9928229e-01   3.5935564e-02
   1.2249783e-02  -8.9991663e-01
  -8.9050193e-01  -1.3040828e-01
  -1.3326128e-03  -8.9999901e-01
   8.7736204e-03  -8.9995723e-01
  -8.9845800e-01   5.2661391e-02
  -1.5317524e-02  -8.9986964e-01
   8.9978635e-01   1.9609158e-02
  -4.0097160e-02   8.9910634e-01
  -3.9875220e-02   8.9911621e-01
  -5.0159090e-02  -8.9860117e-01
  -8.9999811e-01  -1.8461725e-03
  -1.9928732e-02  -8.9977933e-01
  -3.0610291e-01   8.4634568e-01
   8.9611309e-01  -8.3554301e-02
  -8.9649566e-01  -7.9344336e-02
  -8.9817380e-01   5.7304720e-02
  -6.9036405e-02   8.9734830e-01
  -2.4243212e-01   8.6673333e-01
  -8.9711864e-01  -7.1959394e-02
  -8.9434565e-01   1.0072668e-01
  -1.6817248e-01   8.8414819e-01
   8.9998806e-01  -4.6368212e-03
   1.5181613e-02  -8.9987195e-01
  -5.1283010e-03   8.9998539e-01
   8.7584482e-01   2.0711315e-01
   7.4208352e-02  -8.9693540e-01
   8.6991302e-02  -8.9578598e-01
  -8.4374219e-02  -8.9603627e-01
   4.7495528e-02  -8.9874589e-01
  -8.9998252e-01  -5.6097576e-03
   2.6605008e-03  -8.9999607e-01
  -8.9452023e-01   9.9164343e-02
  -8.9999835e-01   1.7223354e-03
  -8.5033140e-01  -2.9484999e-01
   8.9988093e-01  -1.4639504e-02
   8.7799433e-01   1.9780284e-01
   4.0971934e-03   8.9999067e-01
  -8.9883414e-01  -4.5795100e-02
   8.8133135e-01   1.8235968e-01
   6.7264273e-03  -8.9997486e-01
   8.9881997e-01  -4.6072299e-02
  -1.6273631e-01  -8.8516490e-01
   4.0907064e-02  -8.9906986e-01
  -8.9999939e-01   1.0441702e-03
   4.8960447e-02  -8.9866728e-01
  -8.8661263e-01  -1.5465459e-01
   8.8373321e-01   1.7033969e-01
  -8.8145072e-01  -1.8178183e-01
   1.5832492e-01   8.8596457e-01
  -8.8669205e-01   1.5419861e-01
  -2.9490477e-03   8.9999517e-01
  -8.9983250e-01  -1.7363157e-02
   8.9462257e-01  -9.8236735e-02
   8.9999838e-01   1.7086199e-03
   8.9999997e-01  -2.2260643e-04
   1.4142885e-02  -8.9988887e-01
  -2.6115712e-03  -8.9999621e-01
  -8.9997681e-01  -6.4605268e-03
   2.5328974e-01   8.6362278e-01
   8.9993890e-01  -1.0487369e-02
   8.9439945e-01   1.0024784e-01
  -8.2535568e-03   8.9996215e-01
  -8.9833538e-01  -5.4713224e-02
  -8.9885541e-01  -4.5375700e-02
   1.9970385e-01  -8.7756389e-01
  -7.2804621e-02   8.9705044e-01
   2.8209955e-02   8.9955778e-01
  -6.7886826e-02  -8.9743600e-01
  -8.9198554e-01   1.1984071e-01
  -1.4251797e-01  -8.8864426e-01
   4.8128308e-02  -8.9871223e-01
  -8.9084511e-01   1.2804292e-01
   1.0919254e-01  -8.9335155e-01
   1.2743108e-02   8.9990978e-01
  -8.9789342e-01   6.1541966e-02
  -8.8574290e-04   8.9999956e-01
  -8.9571293e-01  -8.7740214e-02
  -8.9928097e-01  -3.5968647e-02
   9.6727604e-02   8.9478700e-01
   8.9992343e-01   1.1740029e-02
   7.5924850e-03  -8.9996797e-01
  -8.9991923e-01   1.2057621e-02
   1.1238361e-02  -8.9992983e-01
   2.6617822e-01  -8.5973784e-01
   6.0859289e-03  -8.9997942e-01
   8.9997223e-01  -7.0694249e-03
  -8.9927472e-01   3.6124515e-02
  -1.3353032e-01  -8.9003913e-01
  -8.9799632e-01   6.0021748e-02
  -8.9714172e-01  -7.1671054e-02
   1.2410954e-02  -8.9991442e-01
   1.5416880e-01   8.8669723e-01
  -9.3806501e-03  -8.9995111e-01
  -8.7311066e-01   2.1835240e-01
   1.6926538e-01  -8.8393961e-01
   2.3317562e-02  -8.9969789e-01
   8.9649523e-01   7.9349194e-02
   8.9946687e-01  -3.0973255e-02
  -8.9999640e-01  -2.5443000e-03
  -8.9981522e-01   1.8236346e-02
   1.0400370e-01  -8.9397049e-01
  -6.6815464e-02  -8.9751640e-01
   4.0629814e-03  -8.9999083e-01
   1.9113877e-02  -8.9979701e-01
  -8.8764798e-01   1.4859701e-01
   3.3282869e-03   8.9999385e-01
  -8.9995932e-01  -8.5569393e-03
  -8.9999456e-01  -3.1279493e-03
  -8.9971345e-01  -2.2709161e-02
  -3.8022347e-02  -8.9919648e-01
  -8.8454984e-01   1.6604692e-01
   8.9994694e-01  -9.7724373e-03
  -9.5655201e-02  -8.9490228e-01
  -3.6461689e-01   8.2283323e-01
  -1.9063377e-02  -8.9979808e-01
  -8.8972850e-01   1.3558467e-01
  -8.9997527e-01   6.6721702e-03
  -8.8018890e-01   1.8779645e-01
  -8.9769793e-01   6.4330540e-02
   4.3521394e-03  -8.9998948e-01
  -7.4424062e-02  -8.9691753e-01
  -8.9999902e-01  -1.3307028e-03
   8.9721033e-01  -7.0806923e-02
  -8.9977607e-01   2.0075367e-02
  -1.1010727e-01   8.9323927e-01
  -1.0440679e-01  -8.9392350e-01
  -1.1566205e-02  -8.9992568e-01
  -9.2098864e-03  -8.9995288e-01
  -8.9215802e-01   1.1854983e-01
  -5.0445605e-03   8.9998586e-01
  -8.9998907e-01  -4.4352160e-03
   9.5122097e-02   8.9495910e-01
   2.8053679e-02  -8.9956267e-01
  -1.7916019e-02  -8.9982166e-01
  -8.8080815e-01  -1.8487024e-01
  -1.7292980e-01   8.8323003e-01
   8.8513174e-01  -1.6291655e-01
  -8.8165771e-01   1.8077520e-01
   1.1036531e-02  -8.9993233e-01
   3.2551714e-03   8.9999411e-01
   2.2403079e-01   8.7167093e-01
   1.9069258e-03   8.9999798e-01
   8.7162388e-01   2.2421375e-01
   8.9376880e-01  -1.0572290e-01
  -8.9268045e-01   1.1454959e-01
  -8.9992682e-01  -1.1476890e-02
   8.9991994e-01  -1.2004566e-02
  -8.9944753e-01  -3.1529950e-02
  -8.9947572e-01   3.0715307e-02
   1.6707031e-01   8.8435712e-01
   8.9765214e-01  -6.4966467e-02
  -8.9999294e-01   3.5655682e-03
   1.2926305e-01   8.9066889e-01
   8.9999974e-01   6.8643687e-04
  -8.9601443e-01   8.4605773e-02
  -8.9999904e-01  -1.3131833e-03
   9.8436318e-02   8.9460063e-01
   1.1368987e-01  -8.9279035e-01
   1.8371542e-03  -8.9999812e-01
  -7.3826766e-03  -8.9996972e-01
  -8.9998709e-01   4.8213429e-03
  -8.9996559e-01  -7.8700308e-03
  -8.9520506e-01  -9.2778809e-02
  -4.6197542e-03  -8.9998814e-01
  -2.5079787e-03  -8.9999651e-01
  -7.7634220e-03  -8.9996652e-01
  -1.4914344e-01  -8.8755633e-01
  -3.7858033e-02  -8.9920341e-01
   8.3870856e-02   8.9608352e-01
  -4.4890299e-02  -8.9887978e-01
  -1.1147332e-02  -8.9993096e-01
  -7.6096715e-03  -8.9996783e-01
  -8.9963622e-01  -2.5586676e-02
   1.5088492e-01  -8.8726193e-01
  -8.9999841e-01   1.6891721e-03
   2.3399982e-01  -8.6904780e-01
   7.3484476e-03  -8.9997000e-01
  -1.1833575e-01   8.9218644e-01
   8.9988698e-01  -1.4262547e-02
  -8.9544425e-01  -9.0441082e-02
   1.1529709e-02  -8.9992614e-01
  -3.8166171e-03  -8.9999191e-01
  -8.9907398e-01  -4.0816455e-02
  -8.9998426e-01  -5.3234891e-03
  -1.4721378e-02  -8.9987959e-01
   8.9885105e-01  -4.5461940e-02
   8.9671551e-01  -7.6819928e-02
   1.5371434e-01   8.8677613e-01
  -1.4058911e-01   8.8895146e-01
   4.6939795e-02  -8.9877509e-01
  -8.3992211e-02   8.9607216e-01
  -7.8890555e-03  -8.9996542e-01
  -8.9895230e-01   4.3413922e-02
  -8.9681273e-01   7.5676468e-02
   5.2578723e-02  -8.9846284e-01
  -1.4322336e-02   8.9988603e-01
  -8.9981656e-01  -1.8170162e-02
  -8.9653318e-01  -7.8919272e-02
  -5.1345321e-03  -8.9998535e-01
  -8.9761865e-01   6.5427507e-02
  -7.5235385e-03  -8.9996855e-01
  -1.8746556e-01  -8.8025943e-01
  -8.9536204e-01   9.1251366e-02
   8.9993630e-01   1.0707955e-02
   1.2072037e-03  -8.9999919e-01
   9.8156569e-02   8.9463137e-01
   4.6135431e-02  -8.9881673e-01
   8.9201402e-01   1.1962855e-01
   1.9060881e-01  -8.7958415e-01
  -8.9999374e-01   3.3566865e-03
  -8.8984862e-01  -1.3479403e-01
  -1.5070554e-02  -8.9987381e-01
   8.6681961e-01   2.4212346e-01
   2.1887964e-01   8.7297864e-01
  -8.8763186e-01   1.4869327e-01
   2.0361793e-01  -8.7666398e-01
  -8.9992854e-01   1.1341032e-02
  -8.9996152e-01  -8.3224320e-03
   8.9998777e-01   4.6912617e-03
  -9.0000000e-01  -1.5342733e-05
   4.7078148e-02   8.9876785e-01
  -8.6286414e-03  -8.9995864e-01
  -5.6996591e-03  -8.9998195e-01
  -1.5035339e-02  -8.9987440e-01
   8.9993198e-01   1.1064729e-02
  -8.9405917e-01   1.0323858e-01
   7.2466960e-02   8.9707778e-01
   8.9382337e-01   1.0526055e-01
  -3.6851765e-02  -8.9924521e-01
  -8.9947960e-01   3.0601365e-02
   4.2094217e-03  -8.9999016e-01
   9.2918680e-04  -8.9999952e-01
  -2.1871267e-02  -8.9973421e-01
  -8.9973411e-01   2.1875251e-02
  -2.6997351e-01   8.5855361e-01
  -5.0529409e-02  -8.9858042e-01
   7.9804232e-03  -8.9996462e-01
   1.0933285e-02  -8.9993359e-01
  -7.1557954e-02  -8.9715074e-01
  -7.3272457e-03  -8.9997017e-01
   8.9970006e-01  -2.3233468e-02
   7.8742713e-03  -8.9996555e-01
   8.9150194e-01  -1.2338676e-01
   7.1194235e-02  -8.9717968e-01
  -8.9998041e-01   5.9382874e-03
  -8.6435016e-01  -2.5079634e-01
  -8.9988446e-01  -1.4420913e-02
  -8.9747659e-01  -6.7348145e-02
   2.1756408e-01   8.7330743e-01
   8.8859126e-01   1.4284806e-01
  -8.9981694e-01   1.8151590e-02
   4.8186426e-03   8.9998710e-01
  -8.9997870e-01  -6.1919951e-03
   8.7056692e-01  -2.2828325e-01
  -8.9449227e-01  -9.9416218e-02
  -9.5920139e-03  -8.9994888e-01
   4.9919117e-02   8.9861453e-01
  -8.9941529e-01   3.2436621e-02
  -9.9689136e-03  -8.9994479e-01
   5.6439816e-02   8.9822856e-01
  -8.9990155e-01  -1.3311875e-02
  -8.9972968e-01  -2.2056767e-02
  -8.9834814e-01   5.4503359e-02
  -1.3995016e-01  -8.8905228e-01
  -6.9608945e-07   9.0000000e-01
   8.9760232e-01   6.5651157e-02
  -7.1506738e-02  -8.9715483e-01
   8.9999562e-01   2.8067255e-03
   8.9396497e-01   1.0405111e-01
  -1.3695199e-02  -8.9989579e-01
  -8.5502926e-03  -8.9995938e-01
  -8.9999278e-01   3.6061620e-03
   1.1229372e-01   8.9296703e-01
   8.9961701e-01  -2.6253215e-02
  -3.1159955e-02   8.9946043e-01
   8.8849281e-01   1.4345916e-01
  -4.3075613e-02   8.9896857e-01
  -8.9987734e-01  -1.4858313e-02
   1.8119574e-01  -8.8157138e-01
  -8.9987206e-01  -1.5175074e-02
  -8.9931531e-01   3.5099393e-02
   8.9818244e-01  -5.7169072e-02
   5.3150234e-02  -8.9842921e-01
   8.9534706e-01   9.1398248e-02
   5.1384242e-02  -8.9853195e-01
   9.4610547e-03   8.9995027e-01
  -1.4401397e-01   8.8840305e-01
   8.9462783e-01   9.8188818e-02
  -8.9992066e-01  -1.1949919e-02
  -8.9986642e-01  -1.5505663e-02
  -6.5161878e-02  -8.9763797e-01
  -3.0088783e-03   8.9999497e-01
  -7.4057051e-02   8.9694791e-01
  -8.9505874e-01  -9.4179898e-02
  -1.1842175e-02  -8.9992209e-01
   2.6895743e-03   8.9999598e-01
   8.7863146e-01   1.9495321e-01
  -8.9749257e-01   6.7134867e-02
   3.3862336e-03   8.9999363e-01
   8.9986631e-01  -1.5512160e-02
  -8.9999870e-01   1.5292597e-03
   8.9907228e-01   4.0853814e-02
  -8.6099331e-01   2.6208877e-01
   1.9084984e-02   8.9979762e-01
  -8.9999663e-01   2.4631800e-03
  -8.9994973e-01   9.5120042e-03
   8.8372315e-01   1.7039186e-01
   1.7033185e-02  -8.9983880e-01
  -8.9999576e-01   2.7631050e-03
  -9.5272112e-04  -8.9999950e-01
   8.9637586e-01  -8.0686583e-02
  -1.3674957e-03  -8.9999896e-01
  -8.9996159e-01  -8.3152367e-03
   2.4887107e-02   8.9965584e-01
   3.7095329e-03  -8.9999236e-01
  -8.9998188e-01  -5.7113270e-03
   8.9838425e-01   5.3904921e-02
  -8.9999022e-01  -4.1964655e-03
  -6.8775795e-02  -8.9736831e-01
   8.9933152e-01  -3.4681664e-02
   7.1904908e-03  -8.9997128e-01
  -8.9095014e-01  -1.2731006e-01
   1.1482062e-02  -8.9992675e-01
  -5.7389755e-02  -8.9816837e-01
   8.9998677e-01   4.8799742e-03
  -1.5139509e-03  -8.9999873e-01
  -8.9880149e-01   4.6431432e-02
  -3.5525674e-02   8.9929857e-01
   1.3183842e-01  -8.9029132e-01
  -8.9442749e-01   9.9997299e-02
  -8.9404688e-01   1.0334492e-01
  -8.9999865e-01   1.5593018e-03
  -8.9652556e-01   7.9005847e-02
  -8.9512962e-01  -9.3503777e-02
  -8.9230386e-01   1.1744709e-01
  -8.9997968e-01  -6.0481889e-03
   1.7248260e-02  -8.9983471e-01
  -8.9999663e-01   2.4642117e-03
  -1.4536310e-01   8.8818330e-01
  -8.8836248e-01   1.4426403e-01
  -8.9695633e-01   7.3954994e-02
  -8.9887655e-01   4.4955038e-02
  -1.7629770e-02  -8.9982731e-01
   9.9899245e-03  -8.9994455e-01
  -8.9993550e-01   1.0774960e-02
  -8.5364361e-02   8.9594248e-01
  -8.9992975e-01  -1.1244571e-02
  -8.5164907e-01   2.9102209e-01
  -4.8332843e-03  -8.9998702e-01
   8.9929701e-01  -3.5565251e-02
  -8.9999946e-01  -9.9013677e-04
  -8.9998623e-01  -4.9787304e-03
   1.3848840e-02  -8.9989344e-01
   5.2511832e-03   8.9998468e-01
  -8.9999478e-01  -3.0663269e-03
  -2.6887349e-02   8.9959828e-01
   1.4679364e-02  -8.9988028e-01
  -8.9997646e-01  -6.5087490e-03
  -8.9993690e-01   1.0656873e-02
  -4.9397206e-03   8.9998644e-01
  -8.9999973e-01   6.9133909e-04
   8.9542532e-01   9.0628389e-02
  -8.9946308e-01  -3.1083156e-02
  -8.4943789e-01  -2.9741431e-01
  -8.9875438e-01   4.7334675e-02
  -1.2251399e-02  -8.9991661e-01
  -6.2434788e-02   8.9783178e-01


==> scatter_ldv12-2.dat <==
   8.8380547e-01  -4.6785457e-01
   9.6562476e-01  -2.5994004e-01
   8.5478256e-01  -5.1898630e-01
   9.0353902e-01  -4.2850581e-01
   9.7916154e-01  -2.0308294e-01
   9.9974591e-01  -2.2541555e-02
   8.6614030e-01  -4.9980094e-01
   9.9811236e-01   6.1414306e-02
   9.2192778e-01  -3.8736180e-01
   9.2999295e-01  -3.6757735e-01
   9.7903033e-01  -2.0371453e-01
   9.7529698e-01  -2.2089770e-01
   9.2264493e-01  -3.8565053e-01
   9.9775436e-01   6.6979317e-02
   9.7293048e-01  -2.3109797e-01
   9.3389381e-01  -3.5755048e-01
   9.9903859e-01  -4.3839370e-02
   8.6166474e-01  -5.0747796e-01
   9.7507460e-01  -2.2187728e-01
   9.0269139e-01  -4.3028858e-01
   9.4521015e-01  -3.2646252e-01
   8.5891410e-01  -5.1211968e-01
   9.7999313e-01  -1.9903129e-01
   9.9801863e-01  -6.2919165e-02
   9.6718454e-01  -2.5407490e-01
   9.6250120e-01  -2.7127741e-01
   8.8800702e-01  -4.5982990e-01
   8.6671315e-01  -4.9880690e-01
   8.5928420e-01  -5.1149844e-01
   9.5600615e-01  -2.9334663e-01
   9.8188825e-01  -1.8946099e-01
   9.4856144e-01  -3.1659311e-01
   8.8249687e-01  -4.7031826e-01
   9.1336293e-01  -4.0714637e-01
   9.6015749e-01  -2.7945948e-01
   8.8149928e-01  -4.7218536e-01
   6.9527097e-01  -7.1874772e-01
   9.9723610e-01  -7.4297808e-02
   9.0138532e-01  -4.3301790e-01
   9.2912432e-01  -3.6976750e-01
   8.4443985e-01  -5.3565039e-01
   9.9696835e-01  -7.7808213e-02
   8.1406248e-01  -5.8077730e-01
   3.3940440e-01  -9.4064056e-01
   9.9777587e-01  -6.6658198e-02
   9.9437676e-01  -1.0590027e-01
   9.8755465e-01  -1.5727625e-01
   8.4272086e-01  -5.3835076e-01
   9.6607900e-01  -2.5824671e-01
   9.4097137e-01  -3.3848616e-01
   9.5839128e-01  -2.8545779e-01
   9.6802645e-01  -2.5084813e-01
   9.9689243e-01   7.8774845e-02
   8.5983444e-01  -5.1057295e-01
   9.1790119e-01  -3.9680903e-01
   8.7881189e-01  -4.7716837e-01
   9.9941779e-01   3.4118719e-02
   8.8004137e-01  -4.7489703e-01
   9.2234921e-01  -3.8635726e-01
   9.4082629e-01  -3.3888921e-01
   9.0191680e-01  -4.3190982e-01
   9.6738852e-01  -2.5329717e-01
   6.7862806e-01  -7.3448210e-01
   9.8261178e-01   1.8567197e-01
   8.9185033e-01  -4.5233062e-01
   9.9796576e-01  -6.3752207e-02
   9.3046212e-01  -3.6638810e-01
   9.3116219e-01  -3.6460524e-01
   9.9966832e-01  -2.5753720e-02
   8.8250621e-01  -4.7030075e-01
   9.5922753e-01  -2.8263501e-01
   9.1426049e-01  -4.0512685e-01
   9.7779879e-01  -2.0954599e-01
   8.7541466e-01  -4.8337271e-01
   9.5124268e-01  -3.0844346e-01
   9.1979403e-01  -3.9240150e-01
   9.6399245e-01  -2.6592961e-01
   9.7020859e-01  -2.4227110e-01
   9.5365098e-01  -3.0091495e-01
   9.1970860e-01  -3.9260169e-01
   9.0200670e-01  -4.3172204e-01
   9.5318804e-01  -3.0237819e-01
   8.2492847e-01  -5.6523714e-01
   9.8956113e-01  -1.4411373e-01
   7.5915722e-01  -6.5090730e-01
   8.4741785e-01  -5.3092654e-01
   9.3202602e-01  -3.6239135e-01
   8.4783098e-01  -5.3026656e-01
   8.2862893e-01  -5.5979826e-01
   9.4022872e-01  -3.4054363e-01
   8.4929721e-01  -5.2791500e-01
   9.8638589e-01   1.6444716e-01
   9.9990754e-01   1.3598505e-02
   9.7808614e-01   2.0820062e-01
   7.3105669e-01  -6.8231673e-01
   9.7165790e-01   2.3639145e-01
   9.7795890e-01  -2.0879748e-01
   9.5813648e-01  -2.8631188e-01
   9.4703355e-01  -3.2113463e-01
   9.7222668e-01  -2.3404120e-01
   9.1499456e-01  -4.0346618e-01
   9.2484208e-01  -3.8035132e-01
   9.9803797e-01  -6.2611540e-02
   9.1893548e-01  -3.9440790e-01
   9.8309954e-01  -1.8307181e-01
   9.4094717e-01  -3.3855344e-01
   9.8387826e-01  -1.7883953e-01
   6.2727508e-01  -7.7879778e-01
   8.6954363e-01  -4.9385612e-01
   8.8377384e-01  -4.6791430e-01
   9.3655678e-01  -3.5051590e-01
   9.2998253e-01  -3.6760372e-01
   9.9597905e-01  -8.9586477e-02
   9.9790785e-01   6.4652321e-02
   9.5555006e-01  -2.9482892e-01
   9.7471022e-01  -2.2347255e-01
   9.7667074e-01  -2.1474234e-01
   9.1228523e-01  -4.0955543e-01
   9.3902208e-01  -3.4385684e-01
   8.9267238e-01  -4.5070613e-01
   8.7542119e-01  -4.8336089e-01
   8.6115625e-01  -5.0834036e-01
   9.6962978e-01  -2.4457738e-01
   9.3040873e-01  -3.6652366e-01
   8.7841239e-01  -4.7790342e-01
   7.7521199e-01  -6.3170118e-01
   7.5494799e-01  -6.5578467e-01
   8.5491137e-01  -5.1877409e-01
   9.4732299e-01  -3.2027979e-01
   9.8736926e-01  -1.5843591e-01
   9.1461575e-01  -4.0432416e-01
   9.9408388e-01  -1.0861505e-01
   8.2426096e-01  -5.6621009e-01
   9.3132621e-01  -3.6418606e-01
   9.1154651e-01  -4.1119699e-01
   9.2098771e-01  -3.8959162e-01
   9.6303399e-01  -2.6937990e-01
   9.9093919e-01  -1.3431130e-01
   9.9097248e-01  -1.3406541e-01
   9.4871295e-01  -3.1613879e-01
   9.8940146e-01  -1.4520591e-01
   9.8461655e-01  -1.7472909e-01
   9.8712737e-01  -1.5993611e-01
   9.5937502e-01  -2.8213396e-01
   9.8166192e-01  -1.9063020e-01
   9.8497134e-01  -1.7271785e-01
   9.9935145e-01  -3.6009468e-02
   9.6231844e-01  -2.7192502e-01
   9.2791198e-01  -3.7279936e-01
   9.2373664e-01  -3.8302823e-01
   9.4216117e-01  -3.3516015e-01
   9.8294561e-01  -1.8389652e-01
   9.6021558e-01  -2.7925981e-01
   9.9726274e-01  -7.3939368e-02
   8.5132575e-01  -5.2463746e-01
   6.7463512e-01  -7.3815138e-01
   9.1940240e-01  -3.9331823e-01
   8.2953221e-01  -5.5845887e-01
   8.2245798e-01  -5.6882587e-01
   8.1412886e-01  -5.8068425e-01
   9.9433453e-01  -1.0629600e-01
   9.3503198e-01  -3.5456338e-01
   9.9885538e-01  -4.7832208e-02
   9.9930166e-01   3.7365700e-02
   9.8418149e-01  -1.7716316e-01
   8.7670549e-01  -4.8102754e-01
   9.9951012e-01  -3.1297256e-02
   9.6863738e-01  -2.4847862e-01
   9.8394342e-01  -1.7848067e-01
   9.1838110e-01  -3.9569705e-01
   9.3374205e-01  -3.5794661e-01
   8.3411494e-01  -5.5159067e-01
   9.9276521e-01  -1.2007183e-01
   9.7375246e-01  -2.2760965e-01
   9.9705557e-01  -7.6682407e-02
   9.9939469e-01   3.4788654e-02
   9.8898374e-01  -1.4802420e-01
   8.8791745e-01  -4.6000283e-01
   7.8025070e-01  -6.2546690e-01
   9.7762723e-01  -2.1034497e-01
   9.6036184e-01  -2.7875641e-01
   9.8889439e-01  -1.4861991e-01
   9.3228708e-01  -3.6171923e-01
   9.4124474e-01  -3.3772525e-01
   9.5380903e-01   3.0041362e-01
   9.8653050e-01  -1.6357743e-01
   9.9708996e-01  -7.6233903e-02
   9.8337786e-01  -1.8157089e-01
   9.4615522e-01  -3.2371330e-01
   9.3785820e-01  -3.4701874e-01
   8.5107723e-01  -5.2504053e-01
   9.7806534e-01   2.0829834e-01
   9.6036403e-01  -2.7874887e-01
   7.9652750e-01  -6.0460230e-01
   9.8217597e-01  -1.8796375e-01
   9.0479177e-01  -4.2585425e-01
   9.2900550e-01  -3.7006593e-01
   7.3725882e-01  -6.7561041e-01
   9.6618799e-01  -2.5783864e-01
   9.4607402e-01  -3.2395054e-01
  -9.2354659e-01   3.8348625e-01
   3.6413985e-01   9.3134428e-01
  -9.9728056e-01   7.3698542e-02
  -3.6734100e-01  -9.3008633e-01
  -9.1246953e-01   4.0914466e-01
   2.1570555e-01   9.7645846e-01
   9.4467945e-01  -3.2799501e-01
   4.0640687e-01   9.1369221e-01
   2.3215301e-01   9.7267928e-01
  -1.2468325e-01  -9.9219660e-01
  -9.6329018e-01   2.6846234e-01
   9.6993013e-01  -2.4338352e-01
  -9.4594887e-01   3.2431579e-01
  -6.2553033e-01  -7.8019985e-01
   9.8018202e-01  -1.9809897e-01
  -2.9051740e-01  -9.5686971e-01
   4.7559644e-01   8.7966359e-01
   5.1698388e-01   8.5599513e-01
  -1.3776429e-01   9.9046504e-01
  -3.7432663e-01  -9.2729692e-01
  -9.9482405e-01   1.0161252e-01
  -8.7393302e-01   4.8604637e-01
  -3.7836450e-01  -9.2565669e-01
   8.5302258e-01  -5.2187400e-01
  -9.4234611e-01   3.3463982e-01
   5.3545527e-01   8.4456359e-01
   5.0361339e-03  -9.9998732e-01
  -2.3478094e-02  -9.9972435e-01
  -9.6470819e-01   2.6332131e-01
  -9.6102577e-01   2.7645879e-01
   8.9573713e-01  -4.4458406e-01
   9.8034612e-01  -1.9728530e-01
   8.5818780e-01  -5.1333585e-01
  -8.8598793e-01   4.6370830e-01
  -9.5936200e-01   2.8217822e-01
  -7.1676567e-01  -6.9731412e-01
   6.4439792e-01  -7.6469035e-01
   8.0005612e-01  -5.9992517e-01
  -9.9863476e-01   5.2236171e-02
   4.6171087e-01   8.8703048e-01
  -7.6177129e-01  -6.4784605e-01
   3.3962468e-01   9.4056104e-01
   8.7305782e-03  -9.9996189e-01
  -9.8970311e-01   1.4313541e-01
   6.8623971e-02   9.9764260e-01
  -9.7548354e-01   2.2007242e-01
  -6.8236838e-01   7.3100848e-01
  -9.4423299e-01   3.2927809e-01
  -3.7299467e-01  -9.2783349e-01
  -9.1685146e-01   3.9922849e-01
   9.9275323e-01   1.2017078e-01
  -8.9932166e-01   4.3728773e-01
   5.2800763e-01   8.4923963e-01
   1.3569638e-01   9.9075047e-01
  -9.9936677e-01  -3.5581684e-02
  -9.2501200e-01   3.7993790e-01
  -9.8658461e-01   1.6325073e-01
  -8.2332741e-01   5.6756672e-01
   1.6618336e-01   9.8609487e-01
  -9.7481045e-01   2.2303496e-01
  -4.6354785e-01  -8.8607189e-01
   9.5153231e-01  -3.0754881e-01
  -7.9370052e-01   6.0830870e-01
  -3.6603142e-01  -9.3060249e-01
   1.5095291e-01  -9.8854096e-01
   9.6216791e-01  -2.7245718e-01
  -9.4120892e-01   3.3782505e-01
  -6.2684635e-02  -9.9803338e-01
   8.4876917e-01  -5.2876355e-01
  -4.3786529e-01  -8.9904059e-01
   9.4935315e-01  -3.1421107e-01
   2.1089621e-01  -9.7750846e-01
   8.8680542e-02  -9.9606012e-01
  -1.7743650e-01   9.8413225e-01
  -9.8967995e-01   1.4329547e-01
  -6.7789833e-01  -7.3515567e-01
  -4.2627756e-01  -9.0459242e-01
  -2.6047718e-01  -9.6548000e-01
  -2.0691818e-01  -9.7835825e-01
  -9.1617291e-01   4.0078323e-01
   2.5831988e-01   9.6605944e-01
  -2.8198322e-01  -9.5941934e-01
  -9.1658965e-01   3.9982923e-01
   9.8358437e-01  -1.8044887e-01
  -9.9142802e-01   1.3065406e-01
  -9.2505621e-01   3.7983024e-01
   6.0914413e-01   7.9305954e-01
  -2.1458128e-01  -9.7670614e-01
   7.0099340e-01  -7.1316776e-01
  -3.6379763e-01  -9.3147801e-01
  -9.9092253e-01   1.3443416e-01
  -3.5967655e-01  -9.3307705e-01
   3.7210385e-01  -9.2819110e-01
  -9.6721897e-01   2.5394384e-01
  -8.3391372e-01   5.5189483e-01
  -9.5811897e-01   2.8637046e-01
   2.9468543e-01   9.5559431e-01
  -4.0024906e-01  -9.1640640e-01
  -6.5665591e-02  -9.9784169e-01
  -3.3833853e-01  -9.4102446e-01
  -3.6657523e-01  -9.3038841e-01
  -8.9353026e-01   4.4900298e-01
  -9.4741272e-01   3.2001428e-01
  -8.4534598e-01  -5.3421922e-01
   3.2348669e-01   9.4623272e-01
   9.7630996e-01  -2.1637666e-01
   5.9708816e-01   8.0217562e-01
   9.2599233e-01  -3.7754231e-01
  -1.4437445e-01  -9.8952313e-01
  -9.9998442e-01   5.5827512e-03
   5.1690246e-01   8.5604430e-01
   9.1206254e-01  -4.1005112e-01
  -4.5869011e-01  -8.8859630e-01
  -7.1967486e-01   6.9431124e-01
  -9.1583275e-01   4.0155992e-01
  -2.7538744e-01  -9.6133332e-01
  -9.4511092e-01   3.2674968e-01
   9.9872530e-01  -5.0475447e-02
  -1.4707527e-01  -9.8912530e-01
   9.8036767e-01  -1.9717815e-01
   8.8439916e-01  -4.6673132e-01
   2.5151156e-01   9.6785429e-01
   9.4337600e-01  -3.3172538e-01
   1.9940303e-01   9.7991756e-01
  -9.5279878e-01   3.0360250e-01
  -4.2663997e-01  -9.0442155e-01
  -9.2596490e-01   3.7760958e-01
  -9.4443917e-01   3.2868627e-01
  -3.3888517e-01  -9.4082774e-01
   5.5472079e-01   8.3203656e-01
  -9.7185343e-01   2.3558630e-01
  -7.6142053e-01  -6.4825827e-01
  -9.9172570e-01   1.2837496e-01
  -5.6772100e-01  -8.2322103e-01
  -2.6452447e-01   9.6437897e-01
   5.0666929e-02  -9.9871561e-01
  -4.8180956e-01  -8.7627596e-01
  -7.3887993e-01  -6.7383711e-01
   6.8215788e-02   9.9767059e-01
  -2.5000663e-01  -9.6824412e-01
   8.9151499e-01  -4.5299119e-01
  -6.3076599e-01  -7.7597311e-01
  -9.4112581e-01   3.3805652e-01
  -9.4579466e-01   3.2476524e-01
   3.2021538e-01   9.4734477e-01
  -9.8482218e-01   1.7356633e-01
  -3.6341548e-01  -9.3162717e-01
  -5.2422458e-01  -8.5158006e-01
  -9.7690022e-01   2.1369595e-01
  -1.6212852e-01  -9.8676965e-01
  -4.9458990e-01  -8.6912648e-01
   9.9651470e-01  -8.3417317e-02
  -4.5284139e-01  -8.9159109e-01
  -8.9716706e-01   4.4169137e-01
   3.6295545e-01  -9.3180649e-01
  -8.9992720e-01   4.3604017e-01
  -2.7907947e-01  -9.6026801e-01
  -8.0150374e-02  -9.9678278e-01
   9.1649599e-01  -4.0004388e-01
  -2.9190910e-01  -9.5644607e-01
   8.7060337e-01  -4.9198554e-01
  -2.1129675e-01  -9.7742196e-01
  -9.2039479e-01   3.9099033e-01
  -2.3568168e-01  -9.7183031e-01
  -4.1607208e-01  -9.0933164e-01
  -3.2956247e-01  -9.4413377e-01
   9.4168835e-01  -3.3648632e-01
  -9.6257461e-01   2.7101682e-01
   9.7523864e-01  -2.2115516e-01
  -9.1898292e-01   3.9429733e-01
  -9.6483822e-01   2.6284447e-01
   2.6293736e-01   9.6481291e-01
  -5.3163029e-01  -8.4697653e-01
  -4.5147788e-01  -8.9228231e-01
  -5.9409525e-01  -8.0439470e-01
   8.0207385e-01  -5.9722487e-01
  -8.7972565e-01   4.7548163e-01
  -9.6055825e-01   2.7807884e-01
  -5.9635434e-01  -8.0272131e-01
  -4.8087756e-01  -8.7678776e-01
   3.2085276e-01   9.4712909e-01
  -9.0699893e-01   4.2113292e-01
  -9.7495553e-01   2.2239989e-01
  -9.6967321e-01   2.4440514e-01
  -3.0282264e-01  -9.5304693e-01
   1.3189296e-01   9.9126396e-01
  -9.3408379e-01   3.5705389e-01
   9.1371662e-01  -4.0635200e-01
  -8.1976779e-01   5.7269605e-01
   8.8926967e-01  -4.5738326e-01
  -3.8189291e-01  -9.2420658e-01
   9.2465612e-02   9.9571588e-01
   5.1080460e-01   8.5969684e-01
  -5.1715294e-01  -8.5589301e-01
   2.6511780e-01   9.6421603e-01
   3.6748830e-01   9.3002814e-01
  -1.0971099e-01  -9.9396353e-01
  -9.3408270e-01   3.5705674e-01
  -3.3301298e-01  -9.4292224e-01
  -9.2071226e-01   3.9024214e-01
   9.6382965e-01  -2.6651906e-01
   5.4139842e-01   8.4076617e-01
   2.0656952e-01   9.7843193e-01
  -9.9186960e-01   1.2725838e-01
   1.2385666e-01   9.9230012e-01
  -1.8915331e-01  -9.8194757e-01
   2.4393956e-01   9.6979044e-01
  -3.2271161e-01  -9.4649734e-01
  -9.6293923e-01   2.6971844e-01
  -3.9760771e-01  -9.1755551e-01
  -3.5959837e-01  -9.3310718e-01
  -3.5692113e-01  -9.3413452e-01
   3.3796912e-01   9.4115720e-01
   9.6733358e-01  -2.5350689e-01
  -9.8389103e-01   1.7876925e-01
  -9.0451662e-01   4.2643837e-01
   9.1179401e-01  -4.1064789e-01
  -3.5292948e-01  -9.3564992e-01
   2.9525180e-01   9.5541947e-01
  -1.9487826e-01  -9.8082744e-01
   8.7659608e-01  -4.8122688e-01
   5.3357046e-01   8.4575562e-01
   2.7123384e-01   9.6251348e-01
   9.2547164e-01  -3.7881690e-01
   2.4091813e-01   9.7054544e-01
  -9.6472694e-01   2.6325260e-01
  -2.0244726e-01  -9.7929317e-01
   3.6103201e-01   9.3255342e-01
  -4.2987500e-01  -9.0288841e-01
  -4.0213869e-01  -9.1557876e-01
  -9.2174430e-01   3.8779820e-01
  -5.1514270e-01  -8.5710442e-01
  -2.0075311e-01  -9.7964187e-01
  -9.6132265e-01   2.7542469e-01
   4.0401641e-01   9.1475174e-01
   8.7601405e-01  -4.8228558e-01
  -7.2832456e-02   9.9734419e-01
  -8.7151754e-01   4.9036433e-01
   9.5810596e-01  -2.8641398e-01
  -3.8048763e-01  -9.2478601e-01
  -2.9055692e-01  -9.5685771e-01
   2.5147893e-01  -9.6786277e-01
  -9.9490670e-01   1.0080012e-01
  -9.4738963e-01   3.2008262e-01
   4.8844965e-01   8.7259208e-01
  -1.6443439e-01  -9.8638802e-01
  -3.9465705e-02  -9.9922093e-01
  -9.3020686e-01   3.6703568e-01
   9.4323303e-01  -3.3213166e-01
  -9.6362549e-01   2.6725626e-01
  -8.6517115e-01   5.0147671e-01
   9.8640084e-01  -1.6435747e-01
  -9.4318514e-01   3.3226765e-01
   3.6761960e-01   9.2997625e-01
   6.2070180e-01   7.8404673e-01
   4.4063846e-01   8.9768466e-01
  -8.7723572e-01   4.8005988e-01
   1.4054830e-01   9.9007382e-01
   9.6575075e-01  -2.5947157e-01
   1.1037272e-01   9.9389027e-01
  -9.7926977e-01   2.0256039e-01
  -5.9388367e-01  -8.0455092e-01
  -9.9855703e-01   5.3701603e-02
  -1.0602783e-01  -9.9436316e-01
  -9.4946339e-01   3.1387780e-01
  -9.6160149e-01   2.7444957e-01
  -5.0055219e-01  -8.6570636e-01
  -5.7612769e-01  -8.1735970e-01
  -9.5148088e-01   3.0770788e-01
   3.7036094e-01   9.2888793e-01
  -3.9092364e-01  -9.2042311e-01
   2.4054170e-01   9.7063881e-01
  -7.5199104e-02  -9.9716854e-01
   9.7792477e-01  -2.0895728e-01
  -9.5861683e-01   2.8469945e-01
   9.1881168e-01  -3.9469620e-01
   2.4696975e-01   9.6902319e-01
  -5.8460285e-01  -8.1131961e-01
   9.0334281e-01  -4.2891931e-01
  -4.6670813e-01  -8.8441140e-01
   8.9722244e-01  -4.4157886e-01
   9.1170652e-01  -4.1084209e-01
  -9.6226007e-01   2.7213149e-01
  -3.2472186e-01  -9.4580956e-01
   9.5256567e-01  -3.0433312e-01
   2.4228510e-01   9.7020510e-01
   3.1430116e-01   9.4932333e-01
   3.1400216e-01   9.4942227e-01
  -3.0596766e-01  -9.5204191e-01
   3.3871952e-01   9.4088739e-01
  -5.6372037e-01  -8.2596570e-01
   8.7974581e-01  -4.7544433e-01
  -4.7167135e-01  -8.8177442e-01
  -8.5705579e-01   5.1522361e-01
   5.7432200e-01   8.1862949e-01
  -9.8004168e-01   1.9879213e-01
   6.6055643e-01  -7.5077640e-01
   2.4431283e-01   9.6969647e-01
   3.3295893e-01   9.4294133e-01
  -4.1277905e-01  -9.1083119e-01


==> scatter_ldv12-3.dat <==
  -6.4774803e-04  -6.9999970e-01
   4.2003680e-03   6.9998740e-01
   6.9998990e-01   3.7606257e-03
   2.0808595e-02  -6.9969065e-01
   6.3792164e-03  -6.9997093e-01
  -6.9985140e-01   1.4422778e-02
  -1.6760396e-02  -6.9979932e-01
   6.9999130e-01   3.4896368e-03
  -6.9978375e-01  -1.7398452e-02
   6.9994478e-01  -8.7923955e-03
  -1.1417509e-02  -6.9990688e-01
  -6.9999886e-01   1.2606009e-03
  -7.2796580e-03   6.9996215e-01
  -4.3035368e-02  -6.9867586e-01
   4.4748033e-03  -6.9998570e-01
  -1.8516177e-03  -6.9999755e-01
  -2.1387635e-02   6.9967319e-01
  -6.9999801e-01   1.6686956e-03
   6.9771350e-01  -5.6532071e-02
  -6.9963702e-01   2.2539768e-02
  -6.9913229e-01  -3.4843011e-02
   5.9279844e-02   6.9748541e-01
  -3.4945197e-04  -6.9999991e-01
   6.9853117e-01   4.5323381e-02
  -6.9988399e-01  -1.2743799e-02
   6.9999273e-01   3.1902261e-03
  -9.7909793e-03  -6.9993152e-01
  -6.9999802e-01   1.6666449e-03
   6.9998537e-01  -4.5256982e-03
  -3.1140842e-02  -6.9930698e-01
  -6.9998058e-01   5.2138394e-03
  -6.9929838e-01   3.1333200e-02
  -6.9986395e-01   1.3800652e-02
  -6.9937165e-01  -2.9653011e-02
  -1.2589856e-02   6.9988677e-01
   6.9975845e-01  -1.8387721e-02
  -6.9987286e-01  -1.3340671e-02
  -6.9968540e-01  -2.0984245e-02
  -6.9928462e-01   3.1638939e-02
   6.9997612e-01   5.7821775e-03
  -6.9971544e-01   1.9957365e-02
   6.9999652e-01   2.2086366e-03
   6.9994312e-01  -8.9231551e-03
  -6.9999961e-01  -7.3679220e-04
   7.8740563e-03  -6.9995571e-01
   1.0400352e-02  -6.9992273e-01
  -6.9665846e-01  -6.8315421e-02
   6.9658108e-01   6.9099937e-02
   1.8343358e-02  -6.9975962e-01
   6.9999928e-01   1.0064072e-03
  -6.9988025e-01  -1.2947351e-02
   6.9999890e-01   1.2431521e-03
   6.9871354e-01   4.2419187e-02
   3.9960034e-02  -6.9885849e-01
   3.0546040e-03   6.9999334e-01
  -6.9995213e-01  -8.1861148e-03
   2.0782145e-03   6.9999692e-01
   1.6016097e-02   6.9981675e-01
   2.5195055e-02   6.9954643e-01
  -6.9999541e-01   2.5353572e-03
  -6.9900520e-01   3.7305946e-02
   6.9992276e-01   1.0398388e-02
  -9.2397965e-03   6.9993902e-01
  -1.0510865e-03  -6.9999921e-01
  -6.9918866e-01   3.3693094e-02
  -6.9984306e-01  -1.4821959e-02
   6.5876770e-03  -6.9996900e-01
  -6.9965408e-01   2.2003959e-02
  -6.9959024e-01  -2.3947812e-02
  -6.9909912e-01  -3.5502310e-02
  -6.9890490e-01  -3.9140068e-02
   6.9992386e-01   1.0324282e-02
   3.3081930e-03  -6.9999218e-01
  -6.9948633e-01  -2.6811733e-02
  -6.9969726e-01   2.0585002e-02
  -6.9857394e-01  -4.4659343e-02
   3.7636747e-02  -6.9898746e-01
  -6.9987458e-01   1.3250567e-02
   4.1227479e-02  -6.9878487e-01
  -2.9073783e-02  -6.9939596e-01
  -6.9976666e-01  -1.8072802e-02
  -1.7220421e-04  -6.9999998e-01
  -9.6815402e-02   6.9327251e-01
   5.4839045e-03  -6.9997852e-01
  -2.7041212e-02   6.9947750e-01
   3.6801360e-02  -6.9903194e-01
  -4.5008219e-02   6.9855154e-01
  -2.2000497e-02  -6.9965418e-01
   1.8030180e-02  -6.9976776e-01
  -6.9973630e-01   1.9212072e-02
   6.9927802e-01   3.1784446e-02
  -6.9573956e-02  -6.9653389e-01
  -6.9940872e-01   2.8765249e-02
  -6.9995661e-01   7.7937406e-03
   3.4514656e-03  -6.9999149e-01
  -7.4237944e-03  -6.9996063e-01
   1.9137967e-02   6.9973834e-01
   2.1231880e-02  -6.9967793e-01
   5.8225668e-02   6.9757421e-01
  -1.3017710e-02  -6.9987895e-01
   4.0416001e-03  -6.9998833e-01
   3.8911781e-02  -6.9891764e-01
  -6.9976806e-01   1.8018411e-02
  -3.0221584e-02   6.9934731e-01
  -6.9999764e-01   1.8188213e-03
  -1.5857674e-03  -6.9999820e-01
  -6.9999999e-01   1.4117478e-04
   2.1032665e-02  -6.9968395e-01
  -6.9920879e-01  -3.3272603e-02
   6.9963864e-01   2.2489449e-02
  -6.9767614e-01   5.6991247e-02
   1.1884212e-03  -6.9999899e-01
  -6.9997840e-01   5.4985518e-03
  -1.7900242e-02  -6.9977109e-01
  -2.2237282e-03  -6.9999647e-01
  -6.9960301e-01  -2.3571751e-02
   4.0009853e-03  -6.9998857e-01
   9.2241299e-03  -6.9993922e-01
  -6.9997803e-01   5.5462371e-03
  -1.3660915e-03   6.9999867e-01
   5.5851524e-04  -6.9999978e-01
   6.9958384e-01  -2.4134070e-02
   6.9999809e-01   1.6353721e-03
   4.3668575e-02  -6.9863657e-01
   6.9914666e-01  -3.4553464e-02
  -6.9999738e-01  -1.9152418e-03
  -4.8074448e-02  -6.9834723e-01
  -4.5985445e-02  -6.9848789e-01
   1.2494390e-02   6.9988848e-01
  -7.1190971e-03  -6.9996380e-01
   1.1689307e-02  -6.9990239e-01
  -2.1036255e-02  -6.9968384e-01
  -6.9973897e-01  -1.9114734e-02
   4.4509574e-03  -6.9998585e-01
   6.9999823e-01   1.5753339e-03
  -3.2295414e-03  -6.9999255e-01
   3.5719914e-03  -6.9999089e-01
  -4.0544050e-02   6.9882486e-01
  -6.9997585e-01   5.8149923e-03
  -6.9969246e-01  -2.0747567e-02
  -6.9844032e-01  -4.6702422e-02
   9.4279805e-03  -6.9993651e-01
  -6.9999935e-01   9.5050138e-04
  -6.9999961e-01   7.3666918e-04
  -9.7781823e-03  -6.9993170e-01
   2.5506499e-02  -6.9953514e-01
   2.8704881e-02  -6.9941120e-01
   5.5113758e-02  -6.9782697e-01
  -3.7422852e-02  -6.9899895e-01
   6.9920702e-01  -3.3309890e-02
  -2.3471134e-02  -6.9960639e-01
  -2.8608183e-02  -6.9941516e-01
   6.9999234e-01   3.2751117e-03
  -6.9956438e-01  -2.4691613e-02
   6.9999869e-01  -1.3536942e-03
   3.7207745e-03  -6.9999011e-01
  -2.2934434e-03   6.9999624e-01
   2.3830224e-02  -6.9959425e-01
  -6.9907028e-01  -3.6065912e-02
  -6.9952565e-01   2.5765481e-02
  -6.9957314e-01   2.4442106e-02
   2.5416717e-03   6.9999539e-01
  -6.9999705e-01  -2.0322275e-03
   2.1889602e-03  -6.9999658e-01
   6.9895093e-01  -3.8309255e-02
  -6.9999885e-01   1.2673781e-03
  -1.6333315e-02  -6.9980942e-01
   1.0024607e-02  -6.9992822e-01
  -6.9921611e-01   3.3118367e-02
   3.2368181e-03   6.9999252e-01
   6.9311487e-01  -9.7937647e-02
  -2.2209440e-02  -6.9964758e-01
   1.1113385e-03  -6.9999912e-01
  -6.9927213e-01   3.1913836e-02
  -6.9986656e-01  -1.3667601e-02
   1.2901020e-02   6.9988111e-01
  -6.9999911e-01   1.1157818e-03
  -6.9998472e-01   4.6246510e-03
  -3.0102937e-04   6.9999994e-01
  -6.9992186e-01  -1.0458753e-02
   6.9984242e-01  -1.4852412e-02
   1.4183640e-02  -6.9985629e-01
   6.9962806e-01   2.2816144e-02
   6.9979109e-01  -1.7100612e-02
  -6.9995664e-01  -7.7907632e-03
  -6.1054975e-03  -6.9997337e-01
   6.9999996e-01   2.4171901e-04
   2.8235192e-02  -6.9943032e-01
  -6.9928721e-01  -3.1581714e-02
  -2.5630605e-03  -6.9999531e-01
  -6.9998837e-01  -4.0342369e-03
  -4.3465850e-02  -6.9864921e-01
   2.8967434e-03  -6.9999401e-01
   1.6821807e-02  -6.9979785e-01
  -7.1841693e-03   6.9996313e-01
   6.9814106e-01  -5.0980957e-02
   5.5056301e-02   6.9783150e-01
  -6.9947261e-01  -2.7167398e-02
   6.9985079e-01   1.4452538e-02
   1.8641616e-02  -6.9975173e-01
   8.2790060e-03   6.9995104e-01
   6.9988095e-01  -1.2909425e-02
  -6.9995558e-01   7.8858822e-03
  -6.9989747e-01  -1.1980268e-02
   6.9887549e-01  -3.9661669e-02
   6.9999523e-01  -2.5841675e-03
   6.9972284e-01  -1.9696342e-02
  -1.3870134e-02  -6.9986257e-01
  -1.7745297e-03   6.9999775e-01
  -7.4785544e-03  -6.9996005e-01
   2.7178852e-02  -6.9947217e-01
  -6.9982010e-01  -1.5869021e-02
   6.9994292e-01   8.9394829e-03
   6.2262444e-03  -6.9997231e-01
  -1.0435528e-02   6.9992221e-01
   1.0109916e-02  -6.9992699e-01
  -2.0186061e-02   6.9970888e-01
   1.1522914e-03  -6.9999905e-01
   6.9998960e-01  -3.8157422e-03
   2.4943987e-02  -6.9955543e-01
  -6.9924094e-01  -3.2589920e-02
  -3.5290742e-02  -6.9910984e-01
  -5.1355357e-02  -6.9811362e-01
   5.2440664e-03  -6.9998036e-01
   3.1838705e-02  -6.9927555e-01
  -3.0404879e-03  -6.9999340e-01
  -7.6572406e-03   6.9995812e-01
   6.9970011e-01   2.0488028e-02
   6.9987819e-01   1.3058502e-02
  -7.0064951e-03   6.9996493e-01
  -1.6639366e-02  -6.9980221e-01
  -6.9999560e-01  -2.4814008e-03
  -6.9994198e-01   9.0123109e-03
  -6.9999453e-01  -2.7675809e-03
  -6.9971914e-01  -1.9827424e-02
   1.9034156e-03  -6.9999741e-01
   1.3024703e-02  -6.9987882e-01
   1.8070596e-02  -6.9976671e-01
   2.3937041e-03   6.9999591e-01
  -6.9996738e-01  -6.7579356e-03
  -6.9999808e-01   1.6393102e-03
  -1.0467644e-02  -6.9992173e-01
  -6.9990019e-01   1.1820624e-02
   2.5331189e-02   6.9954151e-01
  -6.9917950e-01  -3.3882459e-02
  -6.9859352e-01   4.4351929e-02
   6.9942161e-01   2.8450130e-02
   1.3708066e-02   6.9986576e-01
  -6.7486940e-03  -6.9996747e-01
   2.2729343e-02  -6.9963089e-01
   3.8151467e-02   6.9895956e-01
  -3.4277615e-02  -6.9916024e-01
   1.2787757e-03  -6.9999883e-01
  -6.9890465e-01   3.9144489e-02
  -6.9999880e-01  -1.2952754e-03
   1.8579832e-02   6.9975338e-01
  -6.9996303e-01   7.1938017e-03
   6.9980856e-01  -1.6370282e-02
   1.2794324e-02   6.9988307e-01
  -7.0432450e-03  -6.9996457e-01
   1.2913050e-04  -6.9999999e-01
   9.9661306e-03  -6.9992905e-01
  -2.0136318e-03   6.9999710e-01
  -6.9999873e-01  -1.3318342e-03
   6.9995301e-01   8.1106094e-03
   1.6106687e-02  -6.9981467e-01
  -7.9964736e-03  -6.9995432e-01
   1.6404966e-02  -6.9980774e-01
  -2.5477344e-03  -6.9999536e-01
  -3.1260388e-02   6.9930164e-01
  -3.4992658e-02  -6.9912482e-01
   4.8493707e-03  -6.9998320e-01
   2.2767739e-03   6.9999630e-01
  -1.8368413e-02  -6.9975896e-01
   3.1825892e-03   6.9999277e-01
  -1.3205331e-02  -6.9987543e-01
  -1.0503024e-02   6.9992120e-01
  -3.0451177e-02  -6.9933735e-01
  -1.0926387e-02   6.9991472e-01
   1.8629939e-02   6.9975205e-01
  -1.5768004e-02  -6.9982238e-01
  -2.0237945e-02  -6.9970739e-01
   4.5293637e-02  -6.9853310e-01
  -2.1689358e-02  -6.9966390e-01
  -6.9999998e-01   1.7627703e-04
  -2.5935443e-02  -6.9951937e-01
   6.9999790e-01   1.7151487e-03
  -8.2690882e-05   7.0000000e-01
  -6.9999378e-01  -2.9506328e-03
  -6.9882487e-01  -4.0543847e-02
   6.9825148e-01   4.9445687e-02
   2.6983740e-03  -6.9999480e-01
  -4.3312945e-03  -6.9998660e-01
  -6.9999661e-01   2.1793922e-03
  -6.9998575e-01  -4.4658829e-03
   6.9969368e-01  -2.0706499e-02
  -6.9954891e-01   2.5126246e-02
  -6.9989625e-01  -1.2051251e-02
  -5.2868384e-03  -6.9998003e-01
   6.9998168e-01  -5.0642339e-03
   3.9289150e-03   6.9998897e-01
  -6.9977411e-01   1.7781906e-02
  -3.6013830e-02   6.9907296e-01
  -4.9551162e-03  -6.9998246e-01
  -6.9988213e-01   1.2845334e-02
   2.4467692e-02  -6.9957225e-01
  -6.9998439e-01   4.6749725e-03
  -6.9999853e-01  -1.4365556e-03
   6.9977942e-01   1.7571487e-02
   4.9691492e-03  -6.9998236e-01
  -2.2736018e-02  -6.9963067e-01
   6.9995664e-01  -7.7909759e-03
   6.9982359e-01   1.5714509e-02
   5.1597860e-03  -6.9998098e-01
   1.0419530e-04  -6.9999999e-01
   6.9944317e-01   2.7914970e-02
  -6.9995065e-01  -8.3116429e-03
  -8.1844510e-03  -6.9995215e-01
   7.5002288e-03  -6.9995982e-01
   3.6884646e-02   6.9902756e-01
  -6.9979002e-01  -1.7144230e-02
  -6.9986240e-01  -1.3878943e-02
  -4.0291078e-03   6.9998840e-01
  -6.9994721e-01  -8.5968776e-03
  -3.2589123e-03  -6.9999241e-01
  -6.3691910e-02  -6.9709636e-01
   6.9957744e-01  -2.4318743e-02
   5.7147986e-02   6.9766332e-01
   6.9771376e-01  -5.6528818e-02
  -6.9991902e-01  -1.0647532e-02
   5.6889500e-03  -6.9997688e-01
   4.7231918e-04  -6.9999984e-01
  -4.3112998e-03   6.9998672e-01
  -7.4759961e-03  -6.9996008e-01
  -6.9915646e-01   3.4354606e-02
  -1.3126867e-02   6.9987691e-01
   9.3424615e-03  -6.9993765e-01
   1.5301801e-03  -6.9999833e-01
   3.8718013e-02  -6.9892841e-01
  -6.9989351e-01  -1.2209773e-02
  -6.9969095e-01  -2.0798305e-02
  -6.9997786e-01  -5.5676669e-03
  -6.9999804e-01   1.6564286e-03
   6.9847021e-01   4.6253339e-02
   6.9971713e-01  -1.9898115e-02
  -6.9971444e-01   1.9992506e-02
  -6.9952146e-01   2.5879071e-02
  -3.5225677e-02  -6.9911312e-01
  -3.0390723e-02   6.9933998e-01
  -6.9998058e-01   5.2141509e-03
  -6.9999608e-01  -2.3427462e-03
   6.9999633e-01   2.2670940e-03
   6.9998264e-01  -4.9301424e-03
  -6.9920516e-01   3.3348862e-02
  -4.6575877e-03  -6.9998450e-01
  -2.8074327e-03  -6.9999437e-01
  -6.9910206e-01  -3.5444493e-02
   6.9999204e-01   3.3378109e-03
  -3.1544895e-03  -6.9999289e-01
   6.9996486e-01   7.0143517e-03
  -6.9982096e-01   1.5831327e-02
  -6.9975051e-01  -1.8687483e-02
  -1.1493733e-02  -6.9990563e-01
   2.2749350e-03  -6.9999630e-01
  -6.9974221e-01   1.8995639e-02
  -6.9991264e-01   1.1058533e-02
  -6.9991107e-01   1.1157982e-02
  -5.7979070e-03  -6.9997599e-01
  -6.9948492e-01  -2.6848501e-02
   3.0162799e-03  -6.9999350e-01
   7.7421613e-03  -6.9995718e-01
  -6.9990028e-01  -1.1814979e-02
  -3.7046748e-03  -6.9999020e-01
   4.7627985e-02   6.9837782e-01
   2.8535963e-03  -6.9999418e-01
  -1.7406381e-02   6.9978355e-01
  -6.9935194e-01  -3.0114105e-02
  -6.9998969e-01   3.7994224e-03
   6.9953627e-01   2.5475621e-02
  -6.9995345e-01  -8.0724586e-03
  -5.0995803e-02  -6.9813998e-01
  -5.9650586e-03  -6.9997458e-01
  -6.9997875e-01   5.4545344e-03
  -6.9994462e-01   8.8050724e-03
  -6.9999990e-01  -3.6679152e-04
  -6.9999476e-01  -2.7087705e-03
  -6.9999635e-01   2.2610161e-03
  -9.4592014e-03  -6.9993609e-01
  -3.6446531e-03  -6.9999051e-01
  -6.9978876e-01  -1.7195801e-02
  -1.3149235e-02  -6.9987649e-01
  -6.6470364e-03  -6.9996844e-01
  -2.1334652e-02  -6.9967480e-01
  -6.9997511e-01  -5.9030231e-03
   2.6502034e-02  -6.9949814e-01
  -5.2326587e-03  -6.9998044e-01
  -6.9990283e-01  -1.1663364e-02
  -1.5654824e-03   6.9999825e-01
   7.2666530e-03  -6.9996228e-01
   6.9932712e-01   3.0685058e-02
   6.9999821e-01   1.5813920e-03
   2.7663007e-02  -6.9945319e-01
  -7.1936557e-03  -6.9996304e-01
  -4.9605231e-03  -6.9998242e-01
  -6.9999881e-01   1.2912414e-03
   6.9994165e-01  -9.0383978e-03
  -3.0760462e-02  -6.9932381e-01
  -6.9941804e-01  -2.8537841e-02
  -6.9952524e-01  -2.5776754e-02
  -1.2999891e-02  -6.9987928e-01
  -2.0920867e-02  -6.9968730e-01
   5.1836372e-02   6.9807807e-01
  -1.9229200e-02  -6.9973583e-01
   1.9273189e-02   6.9973462e-01
   5.9944252e-04  -6.9999974e-01
  -6.9999961e-01  -7.3454221e-04
  -6.9890024e-01   3.9223167e-02
   6.9988780e-01  -1.2532719e-02
   4.9695188e-03   6.9998236e-01
  -3.6606854e-02  -6.9904216e-01
  -6.9855185e-01   4.5003520e-02
  -6.9997124e-01  -6.3456704e-03
   1.8777285e-02  -6.9974811e-01
  -6.9999996e-01  -2.4907837e-04
  -1.2048086e-03   6.9999896e-01
  -2.7208895e-02  -6.9947100e-01
  -2.9576883e-02   6.9937487e-01
   6.9997268e-01   6.1839372e-03
   6.9999891e-01   1.2347426e-03
  -6.9999858e-01   1.4110624e-03
   3.7683925e-03  -6.9998986e-01
   1.3271270e-03   6.9999874e-01
  -6.9996578e-01  -6.9216384e-03
  -6.9999546e-01   2.5221835e-03
  -9.8637463e-03  -6.9993050e-01
   2.2786494e-02  -6.9962903e-01
   8.7777666e-03  -6.9994496e-01
  -6.9999896e-01   1.2079576e-03
   3.2120354e-02  -6.9926267e-01
  -6.9998972e-01   3.7943371e-03
   6.9980766e-01  -1.6408674e-02
  -6.9999890e-01   1.2407897e-03
   3.3974313e-03  -6.9999176e-01
  -6.9904444e-01   3.6563280e-02
  -1.5215050e-03  -6.9999835e-01
  -6.9999081e-01  -3.5865674e-03
  -2.8448935e-02  -6.9942166e-01
   3.7102541e-03  -6.9999017e-01
  -6.9998555e-01  -4.4971394e-03
  -5.0112698e-03   6.9998206e-01
  -6.9999262e-01  -3.2144927e-03
  -6.9997202e-01  -6.2586133e-03
  -1.4664603e-02  -6.9984638e-01
   2.4627289e-03  -6.9999567e-01
  -3.8496357e-02   6.9894065e-01
   4.6653016e-03  -6.9998445e-01
   6.9999574e-01   2.4407008e-03
   6.9999556e-01   2.4925323e-03
  -1.5939995e-04  -6.9999998e-01
  -1.5878646e-02   6.9981988e-01
  -6.9986309e-01  -1.3843731e-02
   1.1404165e-02   6.9990710e-01
  -2.4635940e-02   6.9956634e-01
  -1.0691516e-02   6.9991835e-01
  -6.9999969e-01   6.5461315e-04
   5.8253806e-02   6.9757186e-01
   7.4228945e-03   6.9996064e-01
   6.9934736e-01   3.0220271e-02
  -6.9999750e-01  -1.8721153e-03
  -6.9999449e-01   2.7766965e-03
  -6.9999837e-01  -1.5121053e-03
  -6.9949907e-01  -2.6477383e-02
   6.9915530e-01  -3.4378221e-02
   8.1453258e-03   6.9995261e-01
  -2.6537468e-02  -6.9949679e-01
  -6.8863368e-03  -6.9996613e-01
   2.9235948e-03  -6.9999389e-01
  -6.9999993e-01  -3.1172275e-04
  -6.9989354e-01  -1.2208032e-02
   6.9940742e-01  -2.8796794e-02
   6.6171126e-03  -6.9996872e-01
  -3.1680091e-03  -6.9999283e-01
   9.9670818e-03   6.9992904e-01
  -6.9999755e-01  -1.8524060e-03
  -6.9999709e-01  -2.0186769e-03
  -6.9966101e-01  -2.1782472e-02
   6.9894472e-01  -3.8422328e-02
  -6.9999442e-01  -2.7951629e-03
  -1.1218505e-02  -6.9991010e-01
  -1.3808637e-02   6.9986379e-01
  -6.9999851e-01  -1.4426891e-03
  -6.9997779e-01   5.5762937e-03
  -4.2692351e-03   6.9998698e-01
  -6.9999996e-01   2.4981049e-04
  -5.1086719e-03  -6.9998136e-01
   9.8496347e-03  -6.9993070e-01
   6.9999913e-01  -1.1038801e-03
   6.9883673e-01  -4.0338788e-02
  -5.4126881e-03  -6.9997907e-01
   1.3788208e-02  -6.9986419e-01


==> scatter_ldv12-4.dat <==
  -2.9619729e-01  -7.4314680e-01
   5.6496520e-01  -5.6640474e-01
  -2.6551601e-01  -7.5465307e-01
   7.5937912e-01   2.5168105e-01
  -7.9660652e-01  -7.3607452e-02
  -7.8761685e-01  -1.4021305e-01
  -2.1909172e-01  -7.6941460e-01
   2.3040069e-01  -7.6610412e-01
  -7.9135714e-01  -1.1727694e-01
   3.7039470e-01   7.0908939e-01
  -4.5254134e-01  -6.5970170e-01
   1.2745337e-01  -7.8978202e-01
  -6.9825569e-01   3.9043437e-01
   5.6717195e-01   5.6419499e-01
   7.7670167e-01  -1.9166252e-01
  -5.7449012e-01   5.5674150e-01
  -4.1945863e-01  -6.8121543e-01
  -5.4192448e-01   5.8848777e-01
   1.9861584e-01   7.7495274e-01
   7.0063152e-02  -7.9692607e-01
   6.4994973e-01  -4.6643901e-01
  -5.4150867e-02   7.9816520e-01
  -2.3464986e-01   7.6481334e-01
   3.9039887e-01  -6.9827553e-01
  -7.9959207e-01  -2.5544463e-02
  -6.6019591e-01   4.5182005e-01
  -2.3592952e-01   7.6441956e-01
  -5.7169213e-01   5.5961425e-01
  -4.4493939e-01  -6.6485257e-01
  -3.4884905e-01   7.1993356e-01
  -2.2277410e-02  -7.9968976e-01
  -4.7038258e-01  -6.4710141e-01
   6.1978416e-01   5.0583356e-01
  -7.9999151e-01   3.6853253e-03
  -3.0046454e-01  -7.4143176e-01
  -6.3236808e-01   4.9001083e-01
  -7.9989244e-01  -1.3117993e-02
  -6.4287749e-01   4.7613920e-01
   1.5189271e-01   7.8544803e-01
  -6.0517844e-01   5.2321990e-01
  -7.9743692e-01  -6.3987149e-02
   7.2817825e-01  -3.3129510e-01
  -5.1127901e-01   6.1529974e-01
   2.0942740e-01  -7.7210114e-01
  -4.9546115e-02  -7.9846427e-01
   2.7689284e-02  -7.9952067e-01
  -6.1612544e-01  -5.1028369e-01
   6.0047403e-01   5.2861227e-01
  -5.4298970e-01   5.8750506e-01
   5.6967152e-01   5.6167105e-01
   7.1688484e-01  -3.5507201e-01
  -7.6037542e-01   2.4865481e-01
  -3.5453016e-01   7.1715296e-01
  -6.9455591e-01  -3.9697869e-01
  -7.3903668e-01   3.0630831e-01
   4.1381785e-01   6.8465669e-01
   1.3862490e-01  -7.8789792e-01
  -6.4572447e-01   4.7227101e-01
  -6.4892028e-01   4.6787014e-01
  -9.1506320e-02  -7.9474939e-01
   7.9294556e-01   1.0600632e-01
  -2.0382111e-01  -7.7360000e-01
  -6.5467947e-01   4.5977690e-01
   7.8903332e-01  -1.3200918e-01
   7.8220896e-01   1.6777707e-01
  -7.3243423e-01  -3.2177647e-01
  -7.7541409e-01   1.9680699e-01
  -5.5921682e-02  -7.9804308e-01
   1.2726520e-01  -7.8981236e-01
  -5.4449722e-03   7.9998147e-01
  -4.4971419e-01   6.6163219e-01
  -7.9811544e-01   5.4879431e-02
  -3.1744440e-01  -7.3432217e-01
  -7.0162431e-01  -3.8434793e-01
  -2.0592690e-01  -7.7304211e-01
  -7.8988451e-01   1.2681664e-01
  -1.7674286e-01   7.8023199e-01
  -5.0106809e-01  -6.2364314e-01
   1.7078348e-02  -7.9981769e-01
  -5.3967711e-01  -5.9054942e-01
  -2.3240465e-01  -7.6549858e-01
  -1.1915364e-01  -7.9107674e-01
   3.5295507e-02  -7.9922101e-01
   2.0881271e-01  -7.7226760e-01
   7.6088256e-01   2.4709863e-01
  -3.5349083e-01  -7.1766582e-01
   6.3315252e-01  -4.8899682e-01
  -1.2096202e-02  -7.9990855e-01
  -5.6809870e-01  -5.6326181e-01
  -5.7264753e-01   5.5863656e-01
   7.1206088e-01   3.6464957e-01
   7.1598787e-01   3.5687725e-01
  -7.6276203e-01   2.4123451e-01
   7.1412125e-01   3.6059790e-01
  -7.4449776e-01   2.9278505e-01
  -7.8355541e-01  -1.6137198e-01
  -5.7219041e-01  -5.5910476e-01
  -7.6201412e-01   2.4358669e-01
  -3.6212133e-01   7.1334995e-01
   7.5352801e-01  -2.6869228e-01
   4.0148124e-01   6.9196301e-01
   2.0023700e-01  -7.7453544e-01
  -7.2259126e-01   3.4331018e-01
   7.0930981e-01  -3.6997243e-01
  -7.8299650e-01  -1.6406243e-01
   4.7049150e-01   6.4702221e-01
  -4.2081783e-01   6.8037662e-01
  -4.0504802e-01   6.8988122e-01
   5.2925145e-01  -5.9991075e-01
  -1.0609886e-01  -7.9293318e-01
  -7.9260787e-01   1.0850233e-01
  -3.5494239e-01  -7.1694902e-01
   7.9847698e-01  -4.9340813e-02
  -4.4319558e-01  -6.6601627e-01
   3.4163261e-01   7.2338590e-01
  -5.8903275e-01   5.4133208e-01
  -7.9341131e-01   1.0246214e-01
  -7.3963586e-01   3.0485864e-01
  -3.7984531e-01  -7.0407211e-01
   3.3216043e-01   7.2778393e-01
   2.5551046e-01  -7.5809921e-01
  -1.6208511e-01  -7.8340820e-01
   7.3601945e-01   3.1348902e-01
   2.4994921e-01  -7.5995091e-01
  -6.7628769e-01  -4.2735812e-01
  -3.7168758e-01   7.0841255e-01
   7.8813869e-01  -1.3724941e-01
  -3.3882666e-01   7.2470442e-01
  -6.7625069e-01   4.2741666e-01
  -5.4793634e-01   5.8289430e-01
  -4.7476002e-02  -7.9859003e-01
  -1.7474522e-02  -7.9980913e-01
   4.5125333e-01   6.6058340e-01
  -7.9053875e-01   1.2267225e-01
  -3.9504708e-01   6.9565638e-01
  -7.2551282e-01   3.3709221e-01
  -7.2419955e-01   3.3990441e-01
   4.1483414e-01  -6.8404140e-01
  -7.6212318e-01   2.4324525e-01
  -7.1366611e-01  -3.6149783e-01
   3.6779609e-01  -7.1044073e-01
   1.9579371e-01  -7.7567056e-01
  -7.8997877e-01  -1.2622816e-01
  -3.5618091e-03  -7.9999207e-01
  -5.4054077e-01  -5.8975900e-01
  -2.5926422e-02  -7.9957978e-01
   3.1271573e-01   7.3634833e-01
   3.9313335e-01  -6.9673967e-01
  -3.3920068e-01   7.2452943e-01
   7.9863911e-01  -4.6642988e-02
  -5.5971933e-01   5.7158925e-01
  -7.0237053e-01   3.8298256e-01
  -3.7306690e-01   7.0768714e-01
  -7.9728356e-01  -6.5870559e-02
   7.5849489e-01  -2.5433343e-01
  -5.4349192e-01   5.8704048e-01
  -2.2343977e-01  -7.6816318e-01
  -6.8736499e-01   4.0930351e-01
  -5.1539777e-01   6.1185385e-01
  -5.2009456e-01   6.0786647e-01
  -7.2543748e-01  -3.3725430e-01
  -1.6792519e-01   7.8217717e-01
  -7.2403704e-01  -3.4025044e-01
  -6.0578855e-01   5.2251338e-01
  -5.8725149e-01   5.4326392e-01
  -2.5694808e-01  -7.5761315e-01
   7.6404517e-01   2.3713915e-01
  -3.9909782e-01  -6.9334041e-01
  -5.9555896e-01   5.3414373e-01
  -4.7151782e-01  -6.4627467e-01
   1.0946396e-01   7.9247564e-01
  -7.7561834e-01   1.9600048e-01
   7.9966512e-01   2.3144956e-02
   7.0853012e-01   3.7146342e-01
   3.8219402e-01   7.0279992e-01
   5.5371494e-01   5.7740780e-01
  -7.5902199e-01   2.5275604e-01
  -7.4720622e-01   2.8580215e-01
  -7.5332662e-01   2.6925638e-01
   2.3522845e-01   7.6463558e-01
  -7.5885910e-01   2.5324467e-01
   3.0905022e-01   7.3789428e-01
  -7.8907013e-01  -1.3178893e-01
  -7.9940997e-01  -3.0719743e-02
  -7.9973225e-01  -2.0696075e-02
   7.9997019e-01  -6.9060624e-03
  -1.6665845e-01  -7.8244806e-01
  -5.3402294e-01   5.9566727e-01
  -6.9120527e-01  -4.0278439e-01
  -2.0615148e-01  -7.7298226e-01
  -5.9556183e-01   5.3414053e-01
  -6.4024123e-02  -7.9743395e-01
   7.6556861e-01  -2.3217385e-01
  -4.3324613e-01  -6.7253088e-01
  -2.0307658e-01  -7.7379578e-01
  -2.1591264e-01  -7.7031275e-01
  -4.9956722e-01  -6.2484605e-01
   4.9881669e-01  -6.2544537e-01
  -6.2827320e-01   4.9525022e-01
  -5.3274551e-01  -5.9681004e-01
   7.3980857e-01  -3.0443930e-01
   6.8318669e-01   4.1624025e-01
   3.0956633e-01  -7.3767790e-01
   6.0080060e-01  -5.2824109e-01
   6.4930431e-01  -4.6733704e-01
   7.8764639e-01  -1.4004699e-01
   7.6672966e-01  -2.2831036e-01
   7.8601694e-01  -1.4892070e-01
   7.2287523e-01  -3.4271183e-01
   7.9448214e-01  -9.3798316e-02
   7.4082188e-01  -3.0196513e-01
   7.9724464e-01  -6.6339952e-02
   7.9999636e-01  -2.4119506e-03
   7.9845959e-01   4.9621366e-02
   6.5744778e-01  -4.5580962e-01
   7.4202185e-01  -2.9900430e-01
   7.9936133e-01  -3.1960271e-02
   6.2729272e-01  -4.9649154e-01
   7.9082038e-01  -1.2084340e-01
   7.3237841e-01   3.2190350e-01
   6.2626306e-01  -4.9778970e-01
   3.6828329e-01  -7.1018830e-01
   2.3702201e-01  -7.6408152e-01
   6.8184797e-01  -4.1842961e-01
   7.9516997e-01   8.7776486e-02
   6.9514537e-01  -3.9594560e-01
   7.9644027e-01  -7.5384981e-02
   4.8956090e-01   6.3271647e-01
   7.5076906e-01  -2.7630748e-01
   7.5633583e-01  -2.6068392e-01
   7.7586348e-01  -1.9502783e-01
   7.9976402e-01  -1.9429534e-02
   5.8241644e-01  -5.4844425e-01
   7.9652299e-01   7.4505844e-02
   2.4597190e-01  -7.6124754e-01
   5.8368176e-01   5.4709744e-01
  -6.4953881e-01  -4.6701107e-01
   7.9910092e-01  -3.7917342e-02
   7.9553560e-01   8.4398548e-02
   7.1665514e-01  -3.5553538e-01
   2.4000615e-01   7.6314943e-01
   7.6183785e-01  -2.4413745e-01
   7.9775607e-01  -5.9877038e-02
   7.9844214e-01  -4.9901393e-02
   5.5152385e-01  -5.7950103e-01
   7.5525756e-01   2.6379161e-01
   7.1578390e-01  -3.5728617e-01
   5.6714233e-01  -5.6422476e-01
   6.8421979e-01  -4.1453983e-01
   7.9891574e-01   4.1637097e-02
   7.5329064e-01   2.6935704e-01
   6.8677183e-01  -4.1029801e-01
   6.0300312e-01  -5.2572544e-01
   7.8768744e-01   1.3981594e-01
   7.8501753e-01   1.5410215e-01
   4.2605682e-01  -6.7710825e-01
   6.9591075e-01  -3.9459883e-01
   7.9932172e-01  -3.2936100e-02
   7.9998918e-01   4.1603520e-03
   7.5782890e-01   2.5631107e-01
   7.8215002e-01   1.6805161e-01
   7.7024200e-01   2.1616490e-01
   7.8516220e-01  -1.5336337e-01
   7.9961365e-01   2.4859862e-02
   7.9486862e-01  -9.0464751e-02
   7.0409051e-01   3.7981122e-01
   7.9871448e-01   4.5334050e-02
   7.0320172e-01   3.8145424e-01
   7.7717204e-01  -1.8974621e-01
   6.0763113e-01   5.2036949e-01
   6.2308182e-01  -5.0176593e-01
   8.5042617e-02  -7.9546700e-01
   2.8870682e-01  -7.4608871e-01
   6.4143073e-01   4.7808641e-01
   7.9227596e-01   1.1090000e-01
   7.9742762e-01  -6.4103010e-02
   7.4801554e-01   2.8367719e-01
   7.5497004e-01  -2.6461338e-01
   7.6868665e-01   2.2163221e-01
   7.0042279e-01  -3.8653321e-01
   6.9681036e-01  -3.9300805e-01
   7.5568438e-01  -2.6256641e-01
   7.3020726e-01   3.2679866e-01
   7.9909415e-01   3.8059755e-02
   7.7448827e-01  -2.0041938e-01
   6.2678267e-01  -4.9713528e-01
   7.5520552e-01  -2.6394057e-01
   7.6121600e-01  -2.4606950e-01
   6.3566840e-01  -4.8572181e-01
   6.0143706e-01   5.2751631e-01
   6.4714666e-01   4.7032032e-01
   4.8906574e-01   6.3309928e-01
  -7.7638189e-01  -1.9295379e-01
   7.9764233e-01  -6.1373559e-02
   7.9975546e-01   1.9778794e-02
   7.5907327e-01  -2.5260200e-01
   7.9928074e-01   3.3916104e-02
   7.9495256e-01   8.9724200e-02
   2.2861013e-01  -7.6664034e-01
   7.9999599e-01   2.5334770e-03
   7.6960893e-01   2.1840811e-01
   7.7130181e-01  -2.1235234e-01
   7.9276225e-01   1.0736861e-01
   5.6923697e-01  -5.6211144e-01
   7.8991974e-01  -1.2659703e-01
   7.9617999e-01   7.8085973e-02
   7.5115400e-01  -2.7525927e-01
   7.8590052e-01   1.4953386e-01
   7.3277018e-01  -3.2101070e-01
   7.8036601e-01  -1.7615019e-01
   7.9985079e-01  -1.5450425e-02
   7.8356157e-01  -1.6134205e-01
   5.9798223e-01  -5.3142944e-01
   7.3423146e-01  -3.1765417e-01
   7.7881266e-01  -1.8289572e-01
   5.5468056e-01  -5.7648025e-01
   7.9441056e-01   9.4402662e-02
   7.9766857e-01  -6.1031558e-02
   6.8912451e-01  -4.0633411e-01
   7.7802873e-01  -1.8620231e-01
   7.9947444e-01   2.8993460e-02
   7.9910867e-01  -3.7753559e-02
   7.5521058e-01  -2.6392609e-01
   7.9955960e-01  -2.6541325e-02
   7.0880202e-01  -3.7094432e-01
   1.3289598e-01  -7.8888444e-01
   7.0414012e-01  -3.7971922e-01
   6.2325359e-02  -7.9756852e-01
   4.2436234e-01   6.7817151e-01
   6.7771299e-01  -4.2509423e-01
   7.7978099e-01  -1.7872217e-01
   4.1593608e-02   7.9891800e-01
   6.0193332e-01  -5.2694998e-01
   7.9976432e-01  -1.9417525e-02
   7.9020048e-01   1.2483269e-01
   6.8777601e-01  -4.0861248e-01
   7.9414564e-01  -9.6605920e-02
   5.3363140e-01   5.9601806e-01
   5.7640128e-01  -5.5476262e-01
   7.3846591e-01  -3.0768181e-01
   6.5533522e-01  -4.5884175e-01
   7.5599633e-01  -2.6166686e-01
   6.2960441e-01  -4.9355677e-01
   7.9477385e-01   9.1293619e-02
   6.0671471e-01  -5.2143769e-01
   5.8686555e-01  -5.4368081e-01
   5.9954830e-01  -5.2966200e-01
   6.9133489e-01  -4.0256188e-01
   7.9801833e-01  -5.6273838e-02
   3.7206595e-02  -7.9913432e-01
   4.1511619e-01  -6.8387027e-01
   7.6595323e-01  -2.3090181e-01
   7.8895393e-01   1.3248282e-01
   4.8067550e-01  -6.3949282e-01
  -4.5945421e-01  -6.5490597e-01
   7.4476222e-01  -2.9211167e-01
   1.1559610e-01  -7.9160441e-01
   7.2862163e-01  -3.3031883e-01
   6.4360765e-01   4.7515176e-01
   7.2439134e-01  -3.3949548e-01
   7.9999261e-01  -3.4387103e-03
   7.9826538e-01  -5.2653474e-02
   7.6211569e-01  -2.4326872e-01
   7.7383242e-01  -2.0293691e-01
   7.3435290e-01  -3.1737331e-01
   7.9787171e-01   5.8315830e-02
   6.8277573e-01  -4.1691403e-01
   7.8395635e-01  -1.5941278e-01
   7.0801852e-01  -3.7243761e-01
   7.4778096e-01  -2.8429499e-01
   7.9991539e-01  -1.1634906e-02
   7.5912734e-01  -2.5243947e-01
   6.7986047e-01   4.2165120e-01
   2.3162573e-03  -7.9999665e-01
   7.3966394e-01   3.0479051e-01
   7.9847595e-01   4.9357452e-02
   5.7817203e-01  -5.5291690e-01
   7.6288705e-01  -2.4083883e-01
   3.6669245e-01  -7.1101100e-01
   7.9726528e-01  -6.6091401e-02
   6.3475755e-01  -4.8691154e-01
   7.6750914e-01  -2.2567614e-01
   6.7070883e-01  -4.3606153e-01
   7.8576622e-01  -1.5023795e-01
   7.2401360e-01  -3.4030031e-01
   7.8659862e-01  -1.4581706e-01
   7.2974301e-01  -3.2783401e-01
   7.8498907e-01   1.5424706e-01
   7.6933565e-01  -2.1936877e-01
   4.6895027e-01  -6.4814014e-01
   6.8695837e-01  -4.0998561e-01
   7.8400951e-01  -1.5915114e-01
   4.1109544e-01  -6.8629479e-01
   6.3183385e-01   4.9069949e-01
   7.9550750e-01  -8.4662984e-02
   7.2182408e-01  -3.4492028e-01
   4.9143213e-01  -6.3126418e-01
   5.8022097e-01  -5.5076640e-01
   6.8602317e-01  -4.1154854e-01
   7.5503807e-01  -2.6441919e-01
   7.9906716e-01  -3.8622111e-02
   4.6268503e-01  -6.5262743e-01
   7.4618652e-01  -2.8845393e-01
   7.6844736e-01  -2.2246046e-01
   7.9994283e-01   9.5640998e-03
   7.8850927e-01  -1.3510418e-01
   7.9096779e-01  -1.1987474e-01
   7.2283054e-01   3.4280609e-01
   7.6961287e-01   2.1839422e-01
   6.1201144e-01  -5.1521063e-01
   2.4539470e-01  -7.6143381e-01
   7.8207850e-01  -1.6838412e-01
   6.2586592e-01  -4.9828892e-01
   7.9988754e-01  -1.3413564e-02
   6.8945508e-01  -4.0577296e-01
   6.9756086e-01  -3.9167441e-01
   7.8572220e-01   1.5046800e-01
   4.1755489e-01  -6.8238399e-01
   7.4328914e-01  -2.9583992e-01
   7.9060263e-01  -1.2225992e-01
   7.2664877e-01   3.3463647e-01
   6.9305357e-01  -3.9959574e-01
   7.9891460e-01   4.1658895e-02
   6.9336688e-01  -3.9905184e-01
   7.2077837e-01  -3.4710020e-01
   4.4140937e-01  -6.6720145e-01
   6.9768655e-01  -3.9145047e-01
   7.1862308e-01  -3.5154070e-01
   7.4669046e-01  -2.8714693e-01
   2.4883194e-01  -7.6031748e-01
   7.6576393e-01  -2.3152885e-01
   6.9224872e-01  -4.0098842e-01
   7.7383667e-01  -2.0292070e-01
   7.6983565e-01  -2.1760762e-01
   7.9983854e-01  -1.6072017e-02
   6.6012732e-01   4.5192027e-01
   7.9962456e-01  -2.4506289e-02
   7.7925577e-01   1.8099848e-01
   7.9712737e-01   6.7734404e-02
   6.3482630e-01  -4.8682191e-01
   1.2187863e-01  -7.9066149e-01
   2.0336545e-01  -7.7371991e-01
   7.4963303e-01   2.7937489e-01
   7.4654973e-01  -2.8751260e-01
   6.7830405e-01  -4.2415047e-01
   2.9323385e-01  -7.4432111e-01
   6.6749652e-01  -4.4096304e-01
   6.9198370e-01  -4.0144559e-01
   7.0412593e-01  -3.7974553e-01
   7.1873374e-01  -3.5131440e-01
   6.1331110e-01  -5.1366282e-01
   7.6902918e-01  -2.2044075e-01
   6.7805881e-01  -4.2454240e-01
   7.4809383e-01  -2.8347068e-01
   4.3063718e-01  -6.7420443e-01
   7.6033510e-01  -2.4877809e-01
   7.0590910e-01  -3.7642044e-01
   7.9986657e-01  -1.4610550e-02
   7.0671745e-01  -3.7490058e-01
   6.9855993e-01  -3.8988975e-01
   7.9757199e-01  -6.2280999e-02
   7.7761596e-01   1.8791865e-01
   7.3335129e-01  -3.1968090e-01
   7.1005418e-01  -3.6854180e-01
   6.8076724e-01  -4.2018563e-01
   7.7022244e-01   2.1623458e-01
   7.3805020e-01  -3.0867766e-01
   7.5356621e-01  -2.6858513e-01
   5.3791010e-01  -5.9215938e-01
   7.7545422e-01  -1.9664880e-01
   7.5589976e-01   2.6194570e-01
   7.9282167e-01   1.0692896e-01
   5.3551899e-01  -5.9432264e-01
   7.9633917e-01  -7.6445560e-02
   7.2047062e-01  -3.4773853e-01
   7.1612784e-01  -3.5659630e-01
   7.7090569e-01  -2.1378592e-01
   7.7455418e-01   2.0016449e-01
   5.3320407e-01  -5.9640039e-01
   7.6953872e-01   2.1865535e-01
   5.1865483e-01   6.0909536e-01
   6.9059542e-01  -4.0382914e-01
   7.6330994e-01  -2.3949516e-01
   4.4743878e-01  -6.6317308e-01
   6.7978774e-01  -4.2176845e-01
   7.3181202e-01  -3.2318907e-01
   7.7829091e-01   1.8510338e-01
   6.2141959e-01  -5.0382307e-01
   7.2987172e-01  -3.2754736e-01
   7.9996191e-01   7.8069047e-03
   6.6357708e-01   4.4683941e-01
   7.5143125e-01  -2.7450150e-01
   7.9989408e-01  -1.3017798e-02
   7.8457346e-01  -1.5634735e-01
   6.9992208e-01  -3.8743913e-01
   7.9355584e-01  -1.0133671e-01
   7.6367696e-01  -2.3832225e-01
   7.4840626e-01   2.8264479e-01
   7.2011326e-01  -3.4847797e-01
   7.9950699e-01   2.8081598e-02


==> scatter_ldv12.dat <==
   8.8380547e-01  -4.6785457e-01
   9.6562476e-01  -2.5994004e-01
   8.5478256e-01  -5.1898630e-01
   9.0353902e-01  -4.2850581e-01
   9.7916154e-01  -2.0308294e-01
   9.9974591e-01  -2.2541555e-02
   8.6614030e-01  -4.9980094e-01
   9.9811236e-01   6.1414306e-02
   9.2192778e-01  -3.8736180e-01
   9.2999295e-01  -3.6757735e-01
   9.7903033e-01  -2.0371453e-01
   9.7529698e-01  -2.2089770e-01
   9.2264493e-01  -3.8565053e-01
   9.9775436e-01   6.6979317e-02
   9.7293048e-01  -2.3109797e-01
   9.3389381e-01  -3.5755048e-01
   9.9903859e-01  -4.3839370e-02
   8.6166474e-01  -5.0747796e-01
   9.7507460e-01  -2.2187728e-01
   9.0269139e-01  -4.3028858e-01
   9.4521015e-01  -3.2646252e-01
   8.5891410e-01  -5.1211968e-01
   9.7999313e-01  -1.9903129e-01
   9.9801863e-01  -6.2919165e-02
   9.6718454e-01  -2.5407490e-01
   9.6250120e-01  -2.7127741e-01
   8.8800702e-01  -4.5982990e-01
   8.6671315e-01  -4.9880690e-01
   8.5928420e-01  -5.1149844e-01
   9.5600615e-01  -2.9334663e-01
   9.8188825e-01  -1.8946099e-01
   9.4856144e-01  -3.1659311e-01
   8.8249687e-01  -4.7031826e-01
   9.1336293e-01  -4.0714637e-01
   9.6015749e-01  -2.7945948e-01
   8.8149928e-01  -4.7218536e-01
   6.9527097e-01  -7.1874772e-01
   9.9723610e-01  -7.4297808e-02
   9.0138532e-01  -4.3301790e-01
   9.2912432e-01  -3.6976750e-01
   8.4443985e-01  -5.3565039e-01
   9.9696835e-01  -7.7808213e-02
   8.1406248e-01  -5.8077730e-01
   3.3940440e-01  -9.4064056e-01
   9.9777587e-01  -6.6658198e-02
   9.9437676e-01  -1.0590027e-01
   9.8755465e-01  -1.5727625e-01
   8.4272086e-01  -5.3835076e-01
   9.6607900e-01  -2.5824671e-01
   9.4097137e-01  -3.3848616e-01
   9.5839128e-01  -2.8545779e-01
   9.6802645e-01  -2.5084813e-01
   9.9689243e-01   7.8774845e-02
   8.5983444e-01  -5.1057295e-01
   9.1790119e-01  -3.9680903e-01
   8.7881189e-01  -4.7716837e-01
   9.9941779e-01   3.4118719e-02
   8.8004137e-01  -4.7489703e-01
   9.2234921e-01  -3.8635726e-01
   9.4082629e-01  -3.3888921e-01
   9.0191680e-01  -4.3190982e-01
   9.6738852e-01  -2.5329717e-01
   6.7862806e-01  -7.3448210e-01
   9.8261178e-01   1.8567197e-01
   8.9185033e-01  -4.5233062e-01
   9.9796576e-01  -6.3752207e-02
   9.3046212e-01  -3.6638810e-01
   9.3116219e-01  -3.6460524e-01
   9.9966832e-01  -2.5753720e-02
   8.8250621e-01  -4.7030075e-01
   9.5922753e-01  -2.8263501e-01
   9.1426049e-01  -4.0512685e-01
   9.7779879e-01  -2.0954599e-01
   8.7541466e-01  -4.8337271e-01
   9.5124268e-01  -3.0844346e-01
   9.1979403e-01  -3.9240150e-01
   9.6399245e-01  -2.6592961e-01
   9.7020859e-01  -2.4227110e-01
   9.5365098e-01  -3.0091495e-01
   9.1970860e-01  -3.9260169e-01
   9.0200670e-01  -4.3172204e-01
   9.5318804e-01  -3.0237819e-01
   8.2492847e-01  -5.6523714e-01
   9.8956113e-01  -1.4411373e-01
   7.5915722e-01  -6.5090730e-01
   8.4741785e-01  -5.3092654e-01
   9.3202602e-01  -3.6239135e-01
   8.4783098e-01  -5.3026656e-01
   8.2862893e-01  -5.5979826e-01
   9.4022872e-01  -3.4054363e-01
   8.4929721e-01  -5.2791500e-01
   9.8638589e-01   1.6444716e-01
   9.9990754e-01   1.3598505e-02
   9.7808614e-01   2.0820062e-01
   7.3105669e-01  -6.8231673e-01
   9.7165790e-01   2.3639145e-01
   9.7795890e-01  -2.0879748e-01
   9.5813648e-01  -2.8631188e-01
   9.4703355e-01  -3.2113463e-01
   9.7222668e-01  -2.3404120e-01
   9.1499456e-01  -4.0346618e-01
   9.2484208e-01  -3.8035132e-01
   9.9803797e-01  -6.2611540e-02
   9.1893548e-01  -3.9440790e-01
   9.8309954e-01  -1.8307181e-01
   9.4094717e-01  -3.3855344e-01
   9.8387826e-01  -1.7883953e-01
   6.2727508e-01  -7.7879778e-01
   8.6954363e-01  -4.9385612e-01
   8.8377384e-01  -4.6791430e-01
   9.3655678e-01  -3.5051590e-01
   9.2998253e-01  -3.6760372e-01
   9.9597905e-01  -8.9586477e-02
   9.9790785e-01   6.4652321e-02
   9.5555006e-01  -2.9482892e-01
   9.7471022e-01  -2.2347255e-01
   9.7667074e-01  -2.1474234e-01
   9.1228523e-01  -4.0955543e-01
   9.3902208e-01  -3.4385684e-01
   8.9267238e-01  -4.5070613e-01
   8.7542119e-01  -4.8336089e-01
   8.6115625e-01  -5.0834036e-01
   9.6962978e-01  -2.4457738e-01
   9.3040873e-01  -3.6652366e-01
   8.7841239e-01  -4.7790342e-01
   7.7521199e-01  -6.3170118e-01
   7.5494799e-01  -6.5578467e-01
   8.5491137e-01  -5.1877409e-01
   9.4732299e-01  -3.2027979e-01
   9.8736926e-01  -1.5843591e-01
   9.1461575e-01  -4.0432416e-01
   9.9408388e-01  -1.0861505e-01
   8.2426096e-01  -5.6621009e-01
   9.3132621e-01  -3.6418606e-01
   9.1154651e-01  -4.1119699e-01
   9.2098771e-01  -3.8959162e-01
   9.6303399e-01  -2.6937990e-01
   9.9093919e-01  -1.3431130e-01
   9.9097248e-01  -1.3406541e-01
   9.4871295e-01  -3.1613879e-01
   9.8940146e-01  -1.4520591e-01
   9.8461655e-01  -1.7472909e-01
   9.8712737e-01  -1.5993611e-01
   9.5937502e-01  -2.8213396e-01
   9.8166192e-01  -1.9063020e-01
   9.8497134e-01  -1.7271785e-01
   9.9935145e-01  -3.6009468e-02
   9.6231844e-01  -2.7192502e-01
   9.2791198e-01  -3.7279936e-01
   9.2373664e-01  -3.8302823e-01
   9.4216117e-01  -3.3516015e-01
   9.8294561e-01  -1.8389652e-01
   9.6021558e-01  -2.7925981e-01
   9.9726274e-01  -7.3939368e-02
   8.5132575e-01  -5.2463746e-01
   6.7463512e-01  -7.3815138e-01
   9.1940240e-01  -3.9331823e-01
   8.2953221e-01  -5.5845887e-01
   8.2245798e-01  -5.6882587e-01
   8.1412886e-01  -5.8068425e-01
   9.9433453e-01  -1.0629600e-01
   9.3503198e-01  -3.5456338e-01
   9.9885538e-01  -4.7832208e-02
   9.9930166e-01   3.7365700e-02
   9.8418149e-01  -1.7716316e-01
   8.7670549e-01  -4.8102754e-01
   9.9951012e-01  -3.1297256e-02
   9.6863738e-01  -2.4847862e-01
   9.8394342e-01  -1.7848067e-01
   9.1838110e-01  -3.9569705e-01
   9.3374205e-01  -3.5794661e-01
   8.3411494e-01  -5.5159067e-01
   9.9276521e-01  -1.2007183e-01
   9.7375246e-01  -2.2760965e-01
   9.9705557e-01  -7.6682407e-02
   9.9939469e-01   3.4788654e-02
   9.8898374e-01  -1.4802420e-01
   8.8791745e-01  -4.6000283e-01
   7.8025070e-01  -6.2546690e-01
   9.7762723e-01  -2.1034497e-01
   9.6036184e-01  -2.7875641e-01
   9.8889439e-01  -1.4861991e-01
   9.3228708e-01  -3.6171923e-01
   9.4124474e-01  -3.3772525e-01
   9.5380903e-01   3.0041362e-01
   9.8653050e-01  -1.6357743e-01
   9.9708996e-01  -7.6233903e-02
   9.8337786e-01  -1.8157089e-01
   9.4615522e-01  -3.2371330e-01
   9.3785820e-01  -3.4701874e-01
   8.5107723e-01  -5.2504053e-01
   9.7806534e-01   2.0829834e-01
   9.6036403e-01  -2.7874887e-01
   7.9652750e-01  -6.0460230e-01
   9.8217597e-01  -1.8796375e-01
   9.0479177e-01  -4.2585425e-01
   9.2900550e-01  -3.7006593e-01
   7.3725882e-01  -6.7561041e-01
   9.6618799e-01  -2.5783864e-01
   9.4607402e-01  -3.2395054e-01
  -9.2354659e-01   3.8348625e-01
   3.6413985e-01   9.3134428e-01
  -9.9728056e-01   7.3698542e-02
  -3.6734100e-01  -9.3008633e-01
  -9.1246953e-01   4.0914466e-01
   2.1570555e-01   9.7645846e-01
   9.4467945e-01  -3.2799501e-01
   4.0640687e-01   9.1369221e-01
   2.3215301e-01   9.7267928e-01
  -1.2468325e-01  -9.9219660e-01
  -9.6329018e-01   2.6846234e-01
   9.6993013e-01  -2.4338352e-01
  -9.4594887e-01   3.2431579e-01
  -6.2553033e-01  -7.8019985e-01
   9.8018202e-01  -1.9809897e-01
  -2.9051740e-01  -9.5686971e-01
   4.7559644e-01   8.7966359e-01
   5.1698388e-01   8.5599513e-01
  -1.3776429e-01   9.9046504e-01
  -3.7432663e-01  -9.2729692e-01
  -9.9482405e-01   1.0161252e-01
  -8.7393302e-01   4.8604637e-01
  -3.7836450e-01  -9.2565669e-01
   8.5302258e-01  -5.2187400e-01
  -9.4234611e-01   3.3463982e-01
   5.3545527e-01   8.4456359e-01
   5.0361339e-03  -9.9998732e-01
  -2.3478094e-02  -9.9972435e-01
  -9.6470819e-01   2.6332131e-01
  -9.6102577e-01   2.7645879e-01
   8.9573713e-01  -4.4458406e-01
   9.8034612e-01  -1.9728530e-01
   8.5818780e-01  -5.1333585e-01
  -8.8598793e-01   4.6370830e-01
  -9.5936200e-01   2.8217822e-01
  -7.1676567e-01  -6.9731412e-01
   6.4439792e-01  -7.6469035e-01
   8.0005612e-01  -5.9992517e-01
  -9.9863476e-01   5.2236171e-02
   4.6171087e-01   8.8703048e-01
  -7.6177129e-01  -6.4784605e-01
   3.3962468e-01   9.4056104e-01
   8.7305782e-03  -9.9996189e-01
  -9.8970311e-01   1.4313541e-01
   6.8623971e-02   9.9764260e-01
  -9.7548354e-01   2.2007242e-01
  -6.8236838e-01   7.3100848e-01
  -9.4423299e-01   3.2927809e-01
  -3.7299467e-01  -9.2783349e-01
  -9.1685146e-01   3.9922849e-01
   9.9275323e-01   1.2017078e-01
  -8.9932166e-01   4.3728773e-01
   5.2800763e-01   8.4923963e-01
   1.3569638e-01   9.9075047e-01
  -9.9936677e-01  -3.5581684e-02
  -9.2501200e-01   3.7993790e-01
  -9.8658461e-01   1.6325073e-01
  -8.2332741e-01   5.6756672e-01
   1.6618336e-01   9.8609487e-01
  -9.7481045e-01   2.2303496e-01
  -4.6354785e-01  -8.8607189e-01
   9.5153231e-01  -3.0754881e-01
  -7.9370052e-01   6.0830870e-01
  -3.6603142e-01  -9.3060249e-01
   1.5095291e-01  -9.8854096e-01
   9.6216791e-01  -2.7245718e-01
  -9.4120892e-01   3.3782505e-01
  -6.2684635e-02  -9.9803338e-01
   8.4876917e-01  -5.2876355e-01
  -4.3786529e-01  -8.9904059e-01
   9.4935315e-01  -3.1421107e-01
   2.1089621e-01  -9.7750846e-01
   8.8680542e-02  -9.9606012e-01
  -1.7743650e-01   9.8413225e-01
  -9.8967995e-01   1.4329547e-01
  -6.7789833e-01  -7.3515567e-01
  -4.2627756e-01  -9.0459242e-01
  -2.6047718e-01  -9.6548000e-01
  -2.0691818e-01  -9.7835825e-01
  -9.1617291e-01   4.0078323e-01
   2.5831988e-01   9.6605944e-01
  -2.8198322e-01  -9.5941934e-01
  -9.1658965e-01   3.9982923e-01
   9.8358437e-01  -1.8044887e-01
  -9.9142802e-01   1.3065406e-01
  -9.2505621e-01   3.7983024e-01
   6.0914413e-01   7.9305954e-01
  -2.1458128e-01  -9.7670614e-01
   7.0099340e-01  -7.1316776e-01
  -3.6379763e-01  -9.3147801e-01
  -9.9092253e-01   1.3443416e-01
  -3.5967655e-01  -9.3307705e-01
   3.7210385e-01  -9.2819110e-01
  -9.6721897e-01   2.5394384e-01
  -8.3391372e-01   5.5189483e-01
  -9.5811897e-01   2.8637046e-01
   2.9468543e-01   9.5559431e-01
  -4.0024906e-01  -9.1640640e-01
  -6.5665591e-02  -9.9784169e-01
  -3.3833853e-01  -9.4102446e-01
  -3.6657523e-01  -9.3038841e-01
  -8.9353026e-01   4.4900298e-01
  -9.4741272e-01   3.2001428e-01
  -8.4534598e-01  -5.3421922e-01
   3.2348669e-01   9.4623272e-01
   9.7630996e-01  -2.1637666e-01
   5.9708816e-01   8.0217562e-01
   9.2599233e-01  -3.7754231e-01
  -1.4437445e-01  -9.8952313e-01
  -9.9998442e-01   5.5827512e-03
   5.1690246e-01   8.5604430e-01
   9.1206254e-01  -4.1005112e-01
  -4.5869011e-01  -8.8859630e-01
  -7.1967486e-01   6.9431124e-01
  -9.1583275e-01   4.0155992e-01
  -2.7538744e-01  -9.6133332e-01
  -9.4511092e-01   3.2674968e-01
   9.9872530e-01  -5.0475447e-02
  -1.4707527e-01  -9.8912530e-01
   9.8036767e-01  -1.9717815e-01
   8.8439916e-01  -4.6673132e-01
   2.5151156e-01   9.6785429e-01
   9.4337600e-01  -3.3172538e-01
   1.9940303e-01   9.7991756e-01
  -9.5279878e-01   3.0360250e-01
  -4.2663997e-01  -9.0442155e-01
  -9.2596490e-01   3.7760958e-01
  -9.4443917e-01   3.2868627e-01
  -3.3888517e-01  -9.4082774e-01
   5.5472079e-01   8.3203656e-01
  -9.7185343e-01   2.3558630e-01
  -7.6142053e-01  -6.4825827e-01
  -9.9172570e-01   1.2837496e-01
  -5.6772100e-01  -8.2322103e-01
  -2.6452447e-01   9.6437897e-01
   5.0666929e-02  -9.9871561e-01
  -4.8180956e-01  -8.7627596e-01
  -7.3887993e-01  -6.7383711e-01
   6.8215788e-02   9.9767059e-01
  -2.5000663e-01  -9.6824412e-01
   8.9151499e-01  -4.5299119e-01
  -6.3076599e-01  -7.7597311e-01
  -9.4112581e-01   3.3805652e-01
  -9.4579466e-01   3.2476524e-01
   3.2021538e-01   9.4734477e-01
  -9.8482218e-01   1.7356633e-01
  -3.6341548e-01  -9.3162717e-01
  -5.2422458e-01  -8.5158006e-01
  -9.7690022e-01   2.1369595e-01
  -1.6212852e-01  -9.8676965e-01
  -4.9458990e-01  -8.6912648e-01
   9.9651470e-01  -8.3417317e-02
  -4.5284139e-01  -8.9159109e-01
  -8.9716706e-01   4.4169137e-01
   3.6295545e-01  -9.3180649e-01
  -8.9992720e-01   4.3604017e-01
  -2.7907947e-01  -9.6026801e-01
  -8.0150374e-02  -9.9678278e-01
   9.1649599e-01  -4.0004388e-01
  -2.9190910e-01  -9.5644607e-01
   8.7060337e-01  -4.9198554e-01
  -2.1129675e-01  -9.7742196e-01
  -9.2039479e-01   3.9099033e-01
  -2.3568168e-01  -9.7183031e-01
  -4.1607208e-01  -9.0933164e-01
  -3.2956247e-01  -9.4413377e-01
   9.4168835e-01  -3.3648632e-01
  -9.6257461e-01   2.7101682e-01
   9.7523864e-01  -2.2115516e-01
  -9.1898292e-01   3.9429733e-01
  -9.6483822e-01   2.6284447e-01
   2.6293736e-01   9.6481291e-01
  -5.3163029e-01  -8.4697653e-01
  -4.5147788e-01  -8.9228231e-01
  -5.9409525e-01  -8.0439470e-01
   8.0207385e-01  -5.9722487e-01
  -8.7972565e-01   4.7548163e-01
  -9.6055825e-01   2.7807884e-01
  -5.9635434e-01  -8.0272131e-01
  -4.8087756e-01  -8.7678776e-01
   3.2085276e-01   9.4712909e-01
  -9.0699893e-01   4.2113292e-01
  -9.7495553e-01   2.2239989e-01
  -9.6967321e-01   2.4440514e-01
  -3.0282264e-01  -9.5304693e-01
   1.3189296e-01   9.9126396e-01
  -9.3408379e-01   3.5705389e-01
   9.1371662e-01  -4.0635200e-01
  -8.1976779e-01   5.7269605e-01
   8.8926967e-01  -4.5738326e-01
  -3.8189291e-01  -9.2420658e-01
   9.2465612e-02   9.9571588e-01
   5.1080460e-01   8.5969684e-01
  -5.1715294e-01  -8.5589301e-01
   2.6511780e-01   9.6421603e-01
   3.6748830e-01   9.3002814e-01
  -1.0971099e-01  -9.9396353e-01
  -9.3408270e-01   3.5705674e-01
  -3.3301298e-01  -9.4292224e-01
  -9.2071226e-01   3.9024214e-01
   9.6382965e-01  -2.6651906e-01
   5.4139842e-01   8.4076617e-01
   2.0656952e-01   9.7843193e-01
  -9.9186960e-01   1.2725838e-01
   1.2385666e-01   9.9230012e-01
  -1.8915331e-01  -9.8194757e-01
   2.4393956e-01   9.6979044e-01
  -3.2271161e-01  -9.4649734e-01
  -9.6293923e-01   2.6971844e-01
  -3.9760771e-01  -9.1755551e-01
  -3.5959837e-01  -9.3310718e-01
  -3.5692113e-01  -9.3413452e-01
   3.3796912e-01   9.4115720e-01
   9.6733358e-01  -2.5350689e-01
  -9.8389103e-01   1.7876925e-01
  -9.0451662e-01   4.2643837e-01
   9.1179401e-01  -4.1064789e-01
  -3.5292948e-01  -9.3564992e-01
   2.9525180e-01   9.5541947e-01
  -1.9487826e-01  -9.8082744e-01
   8.7659608e-01  -4.8122688e-01
   5.3357046e-01   8.4575562e-01
   2.7123384e-01   9.6251348e-01
   9.2547164e-01  -3.7881690e-01
   2.4091813e-01   9.7054544e-01
  -9.6472694e-01   2.6325260e-01
  -2.0244726e-01  -9.7929317e-01
   3.6103201e-01   9.3255342e-01
  -4.2987500e-01  -9.0288841e-01
  -4.0213869e-01  -9.1557876e-01
  -9.2174430e-01   3.8779820e-01
  -5.1514270e-01  -8.5710442e-01
  -2.0075311e-01  -9.7964187e-01
  -9.6132265e-01   2.7542469e-01
   4.0401641e-01   9.1475174e-01
   8.7601405e-01  -4.8228558e-01
  -7.2832456e-02   9.9734419e-01
  -8.7151754e-01   4.9036433e-01
   9.5810596e-01  -2.8641398e-01
  -3.8048763e-01  -9.2478601e-01
  -2.9055692e-01  -9.5685771e-01
   2.5147893e-01  -9.6786277e-01
  -9.9490670e-01   1.0080012e-01
  -9.4738963e-01   3.2008262e-01
   4.8844965e-01   8.7259208e-01
  -1.6443439e-01  -9.8638802e-01
  -3.9465705e-02  -9.9922093e-01
  -9.3020686e-01   3.6703568e-01
   9.4323303e-01  -3.3213166e-01
  -9.6362549e-01   2.6725626e-01
  -8.6517115e-01   5.0147671e-01
   9.8640084e-01  -1.6435747e-01
  -9.4318514e-01   3.3226765e-01
   3.6761960e-01   9.2997625e-01
   6.2070180e-01   7.8404673e-01
   4.4063846e-01   8.9768466e-01
  -8.7723572e-01   4.8005988e-01
   1.4054830e-01   9.9007382e-01
   9.6575075e-01  -2.5947157e-01
   1.1037272e-01   9.9389027e-01
  -9.7926977e-01   2.0256039e-01
  -5.9388367e-01  -8.0455092e-01
  -9.9855703e-01   5.3701603e-02
  -1.0602783e-01  -9.9436316e-01
  -9.4946339e-01   3.1387780e-01
  -9.6160149e-01   2.7444957e-01
  -5.0055219e-01  -8.6570636e-01
  -5.7612769e-01  -8.1735970e-01
  -9.5148088e-01   3.0770788e-01
   3.7036094e-01   9.2888793e-01
  -3.9092364e-01  -9.2042311e-01
   2.4054170e-01   9.7063881e-01
  -7.5199104e-02  -9.9716854e-01
   9.7792477e-01  -2.0895728e-01
  -9.5861683e-01   2.8469945e-01
   9.1881168e-01  -3.9469620e-01
   2.4696975e-01   9.6902319e-01
  -5.8460285e-01  -8.1131961e-01
   9.0334281e-01  -4.2891931e-01
  -4.6670813e-01  -8.8441140e-01
   8.9722244e-01  -4.4157886e-01
   9.1170652e-01  -4.1084209e-01
  -9.6226007e-01   2.7213149e-01
  -3.2472186e-01  -9.4580956e-01
   9.5256567e-01  -3.0433312e-01
   2.4228510e-01   9.7020510e-01
   3.1430116e-01   9.4932333e-01
   3.1400216e-01   9.4942227e-01
  -3.0596766e-01  -9.5204191e-01
   3.3871952e-01   9.4088739e-01
  -5.6372037e-01  -8.2596570e-01
   8.7974581e-01  -4.7544433e-01
  -4.7167135e-01  -8.8177442e-01
  -8.5705579e-01   5.1522361e-01
   5.7432200e-01   8.1862949e-01
  -9.8004168e-01   1.9879213e-01
   6.6055643e-01  -7.5077640e-01
   2.4431283e-01   9.6969647e-01
   3.3295893e-01   9.4294133e-01
  -4.1277905e-01  -9.1083119e-01


==> scatter_ldv21.dat <==
  -8.3281889e-04  -8.9999961e-01
   5.4004731e-03   8.9998380e-01
   8.9998701e-01   4.8350901e-03
   2.6753908e-02  -8.9960226e-01
   8.2018496e-03  -8.9996263e-01
  -8.9980894e-01   1.8543572e-02
  -2.1549080e-02  -8.9974198e-01
   8.9998882e-01   4.4866758e-03
  -8.9972196e-01  -2.2369439e-02
   8.9992900e-01  -1.1304509e-02
  -1.4679654e-02  -8.9988027e-01
  -8.9999854e-01   1.6207726e-03
  -9.3595602e-03   8.9995133e-01
  -5.5331187e-02  -8.9829753e-01
   5.7533185e-03  -8.9998161e-01
  -2.3806513e-03  -8.9999685e-01
  -2.7498388e-02   8.9957981e-01
  -8.9999744e-01   2.1454657e-03
   8.9706021e-01  -7.2684091e-02
  -8.9953331e-01   2.8979701e-02
  -8.9888438e-01  -4.4798157e-02
   7.6216942e-02   8.9676696e-01
  -4.4929539e-04  -8.9999989e-01
   8.9811150e-01   5.8272919e-02
  -8.9985084e-01  -1.6384884e-02
   8.9999065e-01   4.1017193e-03
  -1.2588402e-02  -8.9991196e-01
  -8.9999745e-01   2.1428291e-03
   8.9998119e-01  -5.8187548e-03
  -4.0038225e-02  -8.9910897e-01
  -8.9997503e-01   6.7035078e-03
  -8.9909792e-01   4.0285542e-02
  -8.9982507e-01   1.7743695e-02
  -8.9919212e-01  -3.8125300e-02
  -1.6186958e-02   8.9985442e-01
   8.9968944e-01  -2.3641356e-02
  -8.9983654e-01  -1.7152291e-02
  -8.9959552e-01  -2.6979744e-02
  -8.9908022e-01   4.0678635e-02
   8.9996930e-01   7.4342282e-03
  -8.9963414e-01   2.5659469e-02
   8.9999552e-01   2.8396756e-03
   8.9992687e-01  -1.1472628e-02
  -8.9999950e-01  -9.4730426e-04
   1.0123787e-02  -8.9994306e-01
   1.3371881e-02  -8.9990066e-01
  -8.9570373e-01  -8.7834112e-02
   8.9560424e-01   8.8842777e-02
   2.3584318e-02  -8.9969094e-01
   8.9999907e-01   1.2939522e-03
  -8.9984604e-01  -1.6646594e-02
   8.9999858e-01   1.5983384e-03
   8.9834598e-01   5.4538955e-02
   5.1377186e-02  -8.9853235e-01
   3.9273480e-03   8.9999143e-01
  -8.9993846e-01  -1.0525005e-02
   2.6719900e-03   8.9999603e-01
   2.0592125e-02   8.9976439e-01
   3.2393642e-02   8.9941684e-01
  -8.9999410e-01   3.2597450e-03
  -8.9872097e-01   4.7964787e-02
   8.9990069e-01   1.3369356e-02
  -1.1879738e-02   8.9992159e-01
  -1.3513969e-03  -8.9999899e-01
  -8.9895684e-01   4.3319692e-02
  -8.9979822e-01  -1.9056804e-02
   8.4698705e-03  -8.9996014e-01
  -8.9955524e-01   2.8290804e-02
  -8.9947316e-01  -3.0790044e-02
  -8.9884173e-01  -4.5645827e-02
  -8.9859201e-01  -5.0322945e-02
   8.9990211e-01   1.3274076e-02
   4.2533911e-03  -8.9998995e-01
  -8.9933957e-01  -3.4472228e-02
  -8.9961076e-01   2.6466431e-02
  -8.9816649e-01  -5.7419156e-02
   4.8390104e-02  -8.9869817e-01
  -8.9983874e-01   1.7036443e-02
   5.3006759e-02  -8.9843769e-01
  -3.7380578e-02  -8.9922338e-01
  -8.9969999e-01  -2.3236460e-02
  -2.2140541e-04  -8.9999997e-01
  -1.2447695e-01   8.9135037e-01
   7.0507344e-03  -8.9997238e-01
  -3.4767272e-02   8.9932821e-01
   4.7316035e-02  -8.9875536e-01
  -5.7867710e-02   8.9813770e-01
  -2.8286353e-02  -8.9955538e-01
   2.3181660e-02  -8.9970140e-01
  -8.9966096e-01   2.4701235e-02
   8.9907174e-01   4.0865716e-02
  -8.9452230e-02  -8.9554358e-01
  -8.9923979e-01   3.6983892e-02
  -8.9994421e-01   1.0020524e-02
   4.4375986e-03  -8.9998906e-01
  -9.5448785e-03  -8.9994938e-01
   2.4605957e-02   8.9966357e-01
   2.7298132e-02  -8.9958591e-01
   7.4861573e-02   8.9688112e-01
  -1.6737055e-02  -8.9984436e-01
   5.1963430e-03  -8.9998500e-01
   5.0029432e-02  -8.9860840e-01
  -8.9970179e-01   2.3166529e-02
  -3.8856322e-02   8.9916082e-01
  -8.9999696e-01   2.3384845e-03
  -2.0388438e-03  -8.9999769e-01
  -8.9999998e-01   1.8151044e-04
   2.7041997e-02  -8.9959365e-01
  -8.9898273e-01  -4.2779061e-02
   8.9953539e-01   2.8915006e-02
  -8.9701218e-01   7.3274460e-02
   1.5279701e-03  -8.9999870e-01
  -8.9997223e-01   7.0695667e-03
  -2.3014596e-02  -8.9970569e-01
  -2.8590791e-03  -8.9999546e-01
  -8.9948959e-01  -3.0306537e-02
   5.1441239e-03  -8.9998530e-01
   1.1859596e-02  -8.9992186e-01
  -8.9997175e-01   7.1308763e-03
  -1.7564033e-03   8.9999829e-01
   7.1809102e-04  -8.9999971e-01
   8.9946493e-01  -3.1029519e-02
   8.9999754e-01   2.1026212e-03
   5.6145311e-02  -8.9824702e-01
   8.9890285e-01  -4.4425883e-02
  -8.9999663e-01  -2.4624538e-03
  -6.1810005e-02  -8.9787500e-01
  -5.9124144e-02  -8.9805586e-01
   1.6064215e-02   8.9985662e-01
  -9.1531249e-03  -8.9995345e-01
   1.5029109e-02  -8.9987451e-01
  -2.7046614e-02  -8.9959351e-01
  -8.9966439e-01  -2.4576086e-02
   5.7226595e-03  -8.9998181e-01
   8.9999772e-01   2.0254294e-03
  -4.1522675e-03  -8.9999042e-01
   4.5925603e-03  -8.9998828e-01
  -5.2128064e-02   8.9848910e-01
  -8.9996895e-01   7.4764187e-03
  -8.9960459e-01  -2.6675443e-02
  -8.9799470e-01  -6.0045971e-02
   1.2121689e-02  -8.9991837e-01
  -8.9999917e-01   1.2220732e-03
  -8.9999950e-01   9.4714608e-04
  -1.2571949e-02  -8.9991219e-01
   3.2794071e-02  -8.9940233e-01
   3.6906276e-02  -8.9924297e-01
   7.0860546e-02  -8.9720610e-01
  -4.8115096e-02  -8.9871293e-01
   8.9898045e-01  -4.2827002e-02
  -3.0177173e-02  -8.9949393e-01
  -3.6781949e-02  -8.9924807e-01
   8.9999015e-01   4.2108579e-03
  -8.9943992e-01  -3.1746359e-02
   8.9999832e-01  -1.7404640e-03
   4.7838529e-03  -8.9998729e-01
  -2.9487129e-03   8.9999517e-01
   3.0638859e-02  -8.9947833e-01
  -8.9880464e-01  -4.6370458e-02
  -8.9939013e-01   3.3127047e-02
  -8.9945118e-01   3.1425565e-02
   3.2678636e-03   8.9999407e-01
  -8.9999621e-01  -2.6128639e-03
   2.8143774e-03  -8.9999560e-01
   8.9865119e-01  -4.9254756e-02
  -8.9999852e-01   1.6294861e-03
  -2.0999976e-02  -8.9975497e-01
   1.2888781e-02  -8.9990771e-01
  -8.9899215e-01   4.2580758e-02
   4.1616233e-03   8.9999038e-01
   8.9114768e-01  -1.2591983e-01
  -2.8554995e-02  -8.9954689e-01
   1.4288637e-03  -8.9999887e-01
  -8.9906416e-01   4.1032075e-02
  -8.9982843e-01  -1.7572630e-02
   1.6587025e-02   8.9984714e-01
  -8.9999886e-01   1.4345767e-03
  -8.9998036e-01   5.9459799e-03
  -3.8703777e-04   8.9999992e-01
  -8.9989954e-01  -1.3446969e-02
   8.9979739e-01  -1.9095958e-02
   1.8236109e-02  -8.9981523e-01
   8.9952179e-01   2.9335042e-02
   8.9973140e-01  -2.1986501e-02
  -8.9994426e-01  -1.0016696e-02
  -7.8499253e-03  -8.9996577e-01
   8.9999995e-01   3.1078158e-04
   3.6302390e-02  -8.9926756e-01
  -8.9908355e-01  -4.0605060e-02
  -3.2953635e-03  -8.9999397e-01
  -8.9998505e-01  -5.1868760e-03
  -5.5884664e-02  -8.9826327e-01
   3.7243844e-03  -8.9999229e-01
   2.1628037e-02  -8.9974009e-01
  -9.2367891e-03   8.9995260e-01
   8.9760994e-01  -6.5546945e-02
   7.0786672e-02   8.9721193e-01
  -8.9932193e-01  -3.4929511e-02
   8.9980815e-01   1.8581834e-02
   2.3967792e-02  -8.9968080e-01
   1.0644436e-02   8.9993705e-01
   8.9984694e-01  -1.6597832e-02
  -8.9994289e-01   1.0138991e-02
  -8.9986818e-01  -1.5403202e-02
   8.9855420e-01  -5.0993574e-02
   8.9999387e-01  -3.3225011e-03
   8.9964365e-01  -2.5323868e-02
  -1.7833029e-02  -8.9982331e-01
  -2.2815382e-03   8.9999711e-01
  -9.6152842e-03  -8.9994864e-01
   3.4944238e-02  -8.9932136e-01
  -8.9976870e-01  -2.0403027e-02
   8.9992661e-01   1.1493621e-02
   8.0051714e-03  -8.9996440e-01
  -1.3417107e-02   8.9989998e-01
   1.2998463e-02  -8.9990613e-01
  -2.5953507e-02   8.9962571e-01
   1.4815176e-03  -8.9999878e-01
   8.9998663e-01  -4.9059542e-03
   3.2070840e-02  -8.9942841e-01
  -8.9902407e-01  -4.1901325e-02
  -4.5373811e-02  -8.9885550e-01
  -6.6028316e-02  -8.9757466e-01
   6.7423711e-03  -8.9997474e-01
   4.0935478e-02  -8.9906857e-01
  -3.9091988e-03  -8.9999151e-01
  -9.8450237e-03   8.9994615e-01
   8.9961442e-01   2.6341750e-02
   8.9984338e-01   1.6789503e-02
  -9.0083508e-03   8.9995492e-01
  -2.1393471e-02  -8.9974570e-01
  -8.9999435e-01  -3.1903724e-03
  -8.9992541e-01   1.1587257e-02
  -8.9999297e-01  -3.5583183e-03
  -8.9963889e-01  -2.5492402e-02
   2.4472487e-03  -8.9999667e-01
   1.6746046e-02  -8.9984419e-01
   2.3233624e-02  -8.9970006e-01
   3.0776196e-03   8.9999474e-01
  -8.9995806e-01  -8.6887744e-03
  -8.9999753e-01   2.1076846e-03
  -1.3458400e-02  -8.9989937e-01
  -8.9987167e-01   1.5197945e-02
   3.2568671e-02   8.9941052e-01
  -8.9894508e-01  -4.3563161e-02
  -8.9819167e-01   5.7023909e-02
   8.9925636e-01   3.6578739e-02
   1.7624656e-02   8.9982741e-01
  -8.6768923e-03  -8.9995817e-01
   2.9223440e-02  -8.9952543e-01
   4.9051886e-02   8.9866229e-01
  -4.4071219e-02  -8.9892031e-01
   1.6441402e-03  -8.9999850e-01
  -8.9859169e-01   5.0328629e-02
  -8.9999846e-01  -1.6653540e-03
   2.3888356e-02   8.9968291e-01
  -8.9995247e-01   9.2491736e-03
   8.9975386e-01  -2.1047505e-02
   1.6449845e-02   8.9984966e-01
  -9.0556007e-03  -8.9995444e-01
   1.6602493e-04  -8.9999998e-01
   1.2813597e-02  -8.9990878e-01
  -2.5889551e-03   8.9999628e-01
  -8.9999837e-01  -1.7123583e-03
   8.9993959e-01   1.0427926e-02
   2.0708598e-02  -8.9976172e-01
  -1.0281180e-02  -8.9994127e-01
   2.1092099e-02  -8.9975281e-01
  -3.2756586e-03  -8.9999404e-01
  -4.0191928e-02   8.9910211e-01
  -4.4990561e-02  -8.9887477e-01
   6.2349052e-03  -8.9997840e-01
   2.9272807e-03   8.9999524e-01
  -2.3616530e-02  -8.9969009e-01
   4.0919004e-03   8.9999070e-01
  -1.6978283e-02  -8.9983984e-01
  -1.3503888e-02   8.9989869e-01
  -3.9151513e-02  -8.9914802e-01
  -1.4048212e-02   8.9989035e-01
   2.3952778e-02   8.9968120e-01
  -2.0273147e-02  -8.9977164e-01
  -2.6020215e-02  -8.9962378e-01
   5.8234676e-02  -8.9811398e-01
  -2.7886317e-02  -8.9956787e-01
  -8.9999997e-01   2.2664190e-04
  -3.3345570e-02  -8.9938205e-01
   8.9999730e-01   2.2051912e-03
  -1.0631685e-04   8.9999999e-01
  -8.9999200e-01  -3.7936708e-03
  -8.9848912e-01  -5.2127803e-02
   8.9775190e-01   6.3573027e-02
   3.4693380e-03  -8.9999331e-01
  -5.5688072e-03  -8.9998277e-01
  -8.9999564e-01   2.8020757e-03
  -8.9998168e-01  -5.7418494e-03
   8.9960616e-01  -2.6622642e-02
  -8.9942002e-01   3.2305174e-02
  -8.9986661e-01  -1.5494466e-02
  -6.7973637e-03  -8.9997433e-01
   8.9997645e-01  -6.5111579e-03
   5.0514622e-03   8.9998582e-01
  -8.9970957e-01   2.2862451e-02
  -4.6303495e-02   8.9880809e-01
  -6.3708637e-03  -8.9997745e-01
  -8.9984845e-01   1.6515429e-02
   3.1458461e-02  -8.9945003e-01
  -8.9997993e-01   6.0106789e-03
  -8.9999810e-01  -1.8470000e-03
   8.9971640e-01   2.2591912e-02
   6.3889061e-03  -8.9997732e-01
  -2.9232023e-02  -8.9952515e-01
   8.9994425e-01  -1.0016969e-02
   8.9977318e-01   2.0204369e-02
   6.6340106e-03  -8.9997555e-01
   1.3396538e-04  -8.9999999e-01
   8.9928408e-01   3.5890676e-02
  -8.9993655e-01  -1.0686398e-02
  -1.0522866e-02  -8.9993848e-01
   9.6431513e-03  -8.9994834e-01
   4.7423117e-02   8.9874971e-01
  -8.9973003e-01  -2.2042582e-02
  -8.9982308e-01  -1.7844355e-02
  -5.1802815e-03   8.9998509e-01
  -8.9993212e-01  -1.1053128e-02
  -4.1900301e-03  -8.9999025e-01
  -8.1889598e-02  -8.9626675e-01
   8.9945671e-01  -3.1266956e-02
   7.3475982e-02   8.9699570e-01
   8.9706055e-01  -7.2679909e-02
  -8.9989588e-01  -1.3689684e-02
   7.3143643e-03  -8.9997028e-01
   6.0726752e-04  -8.9999980e-01
  -5.5430998e-03   8.9998293e-01
  -9.6119950e-03  -8.9994867e-01
  -8.9891545e-01   4.4170208e-02
  -1.6877400e-02   8.9984174e-01
   1.2011736e-02  -8.9991984e-01
   1.9673744e-03  -8.9999785e-01
   4.9780303e-02  -8.9862224e-01
  -8.9986308e-01  -1.5698280e-02
  -8.9960265e-01  -2.6740678e-02
  -8.9997153e-01  -7.1584288e-03
  -8.9999748e-01   2.1296939e-03
   8.9803312e-01   5.9468579e-02
   8.9963631e-01  -2.5583291e-02
  -8.9963285e-01   2.5704650e-02
  -8.9938473e-01   3.3273091e-02
  -4.5290156e-02  -8.9885972e-01
  -3.9073787e-02   8.9915140e-01
  -8.9997503e-01   6.7039083e-03
  -8.9999496e-01  -3.0121022e-03
   8.9999528e-01   2.9148352e-03
   8.9997768e-01  -6.3387545e-03
  -8.9897806e-01   4.2877108e-02
  -5.9883270e-03  -8.9998008e-01
  -3.6095563e-03  -8.9999276e-01
  -8.9884550e-01  -4.5571491e-02
   8.9998977e-01   4.2914711e-03
  -4.0557722e-03  -8.9999086e-01
   8.9995481e-01   9.0184522e-03
  -8.9976980e-01   2.0354563e-02
  -8.9967923e-01  -2.4026764e-02
  -1.4777657e-02  -8.9987867e-01
   2.9249164e-03  -8.9999525e-01
  -8.9966856e-01   2.4422965e-02
  -8.9988768e-01   1.4218114e-02
  -8.9988566e-01   1.4345977e-02
  -7.4544518e-03  -8.9996913e-01
  -8.9933776e-01  -3.4519502e-02
   3.8780741e-03  -8.9999164e-01
   9.9542074e-03  -8.9994495e-01
  -8.9987179e-01  -1.5190687e-02
  -4.7631534e-03  -8.9998740e-01
   6.1235981e-02   8.9791434e-01
   3.6689096e-03  -8.9999252e-01
  -2.2379632e-02   8.9972171e-01
  -8.9916678e-01  -3.8718135e-02
  -8.9998674e-01   4.8849716e-03
   8.9940378e-01   3.2754370e-02
  -8.9994015e-01  -1.0378875e-02
  -6.5566033e-02  -8.9760854e-01
  -7.6693611e-03  -8.9996732e-01
  -8.9997268e-01   7.0129728e-03
  -8.9992880e-01   1.1320807e-02
  -8.9999988e-01  -4.7158910e-04
  -8.9999326e-01  -3.4827050e-03
  -8.9999531e-01   2.9070207e-03
  -1.2161830e-02  -8.9991782e-01
  -4.6859825e-03  -8.9998780e-01
  -8.9972840e-01  -2.2108887e-02
  -1.6906160e-02  -8.9984120e-01
  -8.5461897e-03  -8.9995942e-01
  -2.7430267e-02  -8.9958189e-01
  -8.9996800e-01  -7.5896011e-03
   3.4074044e-02  -8.9935475e-01
  -6.7277040e-03  -8.9997485e-01
  -8.9987506e-01  -1.4995753e-02
  -2.0127631e-03   8.9999775e-01
   9.3428396e-03  -8.9995150e-01
   8.9913487e-01   3.9452218e-02
   8.9999770e-01   2.0332183e-03
   3.5566723e-02  -8.9929695e-01
  -9.2489859e-03  -8.9995247e-01
  -6.3778154e-03  -8.9997740e-01
  -8.9999847e-01   1.6601675e-03
   8.9992497e-01  -1.1620797e-02
  -3.9549165e-02  -8.9913062e-01
  -8.9925176e-01  -3.6691510e-02
  -8.9938959e-01  -3.3141541e-02
  -1.6714146e-02  -8.9984479e-01
  -2.6898258e-02  -8.9959796e-01
   6.6646764e-02   8.9752895e-01
  -2.4723257e-02  -8.9966036e-01
   2.4779815e-02   8.9965880e-01
   7.7071182e-04  -8.9999967e-01
  -8.9999950e-01  -9.4441141e-04
  -8.9858602e-01   5.0429787e-02
   8.9985574e-01  -1.6113496e-02
   6.3893814e-03   8.9997732e-01
  -4.7065955e-02  -8.9876849e-01
  -8.9813809e-01   5.7861669e-02
  -8.9996302e-01  -8.1587191e-03
   2.4142224e-02  -8.9967614e-01
  -8.9999994e-01  -3.2024362e-04
  -1.5490396e-03   8.9999867e-01
  -3.4982865e-02  -8.9931985e-01
  -3.8027421e-02   8.9919626e-01
   8.9996488e-01   7.9507764e-03
   8.9999860e-01   1.5875262e-03
  -8.9999817e-01   1.8142231e-03
   4.8450760e-03  -8.9998696e-01
   1.7063061e-03   8.9999838e-01
  -8.9995600e-01  -8.8992493e-03
  -8.9999416e-01   3.2428074e-03
  -1.2681960e-02  -8.9991064e-01
   2.9296920e-02  -8.9952303e-01
   1.1285700e-02  -8.9992924e-01
  -8.9999866e-01   1.5530884e-03
   4.1297598e-02  -8.9905201e-01
  -8.9998678e-01   4.8784334e-03
   8.9975270e-01  -2.1096867e-02
  -8.9999859e-01   1.5953011e-03
   4.3681260e-03  -8.9998940e-01
  -8.9877142e-01   4.7009932e-02
  -1.9562208e-03  -8.9999787e-01
  -8.9998819e-01  -4.6113009e-03
  -3.6577202e-02  -8.9925642e-01
   4.7703267e-03  -8.9998736e-01
  -8.9998143e-01  -5.7820364e-03
  -6.4430612e-03   8.9997694e-01
  -8.9999051e-01  -4.1329192e-03
  -8.9996403e-01  -8.0467885e-03
  -1.8854490e-02  -8.9980248e-01
   3.1663657e-03  -8.9999443e-01
  -4.9495317e-02   8.9863798e-01
   5.9982450e-03  -8.9998001e-01
   8.9999453e-01   3.1380439e-03
   8.9999429e-01   3.2046844e-03
  -2.0494280e-04  -8.9999998e-01
  -2.0415402e-02   8.9976842e-01
  -8.9982398e-01  -1.7799082e-02
   1.4662498e-02   8.9988055e-01
  -3.1674780e-02   8.9944244e-01
  -1.3746235e-02   8.9989502e-01
  -8.9999961e-01   8.4164548e-04
   7.4897750e-02   8.9687810e-01
   9.5437215e-03   8.9994940e-01
   8.9916090e-01   3.8854634e-02
  -8.9999678e-01  -2.4070053e-03
  -8.9999292e-01   3.5700383e-03
  -8.9999790e-01  -1.9441353e-03
  -8.9935595e-01  -3.4042349e-02
   8.9891396e-01  -4.4200569e-02
   1.0472562e-02   8.9993907e-01
  -3.4119602e-02  -8.9935302e-01
  -8.8538616e-03  -8.9995645e-01
   3.7589076e-03  -8.9999215e-01
  -8.9999991e-01  -4.0078639e-04
  -8.9986312e-01  -1.5696041e-02
   8.9923812e-01  -3.7024449e-02
   8.5077162e-03  -8.9995979e-01
  -4.0731546e-03  -8.9999078e-01
   1.2814819e-02   8.9990876e-01
  -8.9999685e-01  -2.3816649e-03
  -8.9999626e-01  -2.5954418e-03
  -8.9956415e-01  -2.8006036e-02
   8.9864321e-01  -4.9400136e-02
  -8.9999282e-01  -3.5937809e-03
  -1.4423792e-02  -8.9988441e-01
  -1.7753962e-02   8.9982487e-01
  -8.9999809e-01  -1.8548860e-03
  -8.9997144e-01   7.1695205e-03
  -5.4890166e-03   8.9998326e-01
  -8.9999994e-01   3.2118492e-04
  -6.5682925e-03  -8.9997603e-01
   1.2663816e-02  -8.9991090e-01
   8.9999888e-01  -1.4192744e-03
   8.9850437e-01  -5.1864156e-02
  -6.9591705e-03  -8.9997309e-01
   1.7727695e-02  -8.9982539e-01


==> scatter_ldv22.dat <==
  -3.7024662e-01  -9.2893350e-01
   7.0620649e-01  -7.0800592e-01
  -3.3189501e-01  -9.4331633e-01
   9.4922390e-01   3.1460131e-01
  -9.9575815e-01  -9.2009316e-02
  -9.8452106e-01  -1.7526631e-01
  -2.7386465e-01  -9.6176824e-01
   2.8800086e-01  -9.5763015e-01
  -9.8919642e-01  -1.4659617e-01
   4.6299338e-01   8.8636174e-01
  -5.6567668e-01  -8.2462712e-01
   1.5931672e-01  -9.8722752e-01
  -8.7281961e-01   4.8804296e-01
   7.0896493e-01   7.0524373e-01
   9.7087708e-01  -2.3957815e-01
  -7.1811265e-01   6.9592688e-01
  -5.2432329e-01  -8.5151928e-01
  -6.7740560e-01   7.3560971e-01
   2.4826980e-01   9.6869092e-01
   8.7578940e-02  -9.9615758e-01
   8.1243716e-01  -5.8304876e-01
  -6.7688583e-02   9.9770650e-01
  -2.9331233e-01   9.5601667e-01
   4.8799859e-01  -8.7284442e-01
  -9.9949009e-01  -3.1930579e-02
  -8.2524489e-01   5.6477506e-01
  -2.9491190e-01   9.5552445e-01
  -7.1461516e-01   6.9951781e-01
  -5.5617424e-01  -8.3106571e-01
  -4.3606132e-01   8.9991696e-01
  -2.7846762e-02  -9.9961220e-01
  -5.8797822e-01  -8.0887676e-01
   7.7473020e-01   6.3229195e-01
  -9.9998939e-01   4.6066566e-03
  -3.7558068e-01  -9.2678970e-01
  -7.9046010e-01   6.1251353e-01
  -9.9986555e-01  -1.6397491e-02
  -8.0359686e-01   5.9517400e-01
   1.8986589e-01   9.8181004e-01
  -7.5647305e-01   6.5402487e-01
  -9.9679615e-01  -7.9983936e-02
   9.1022281e-01  -4.1411887e-01
  -6.3909876e-01   7.6912468e-01
   2.6178425e-01  -9.6512642e-01
  -6.1932643e-02  -9.9808033e-01
   3.4611605e-02  -9.9940084e-01
  -7.7015680e-01  -6.3785461e-01
   7.5059254e-01   6.6076534e-01
  -6.7873712e-01   7.3438132e-01
   7.1208939e-01   7.0208881e-01
   8.9610604e-01  -4.4384001e-01
  -9.5046928e-01   3.1081851e-01
  -4.4316271e-01   8.9644120e-01
  -8.6819489e-01  -4.9622337e-01
  -9.2379586e-01   3.8288538e-01
   5.1727232e-01   8.5582086e-01
   1.7328113e-01  -9.8487240e-01
  -8.0715559e-01   5.9033876e-01
  -8.1115035e-01   5.8483768e-01
  -1.1438290e-01  -9.9343674e-01
   9.9118195e-01   1.3250790e-01
  -2.5477639e-01  -9.6700000e-01
  -8.1834934e-01   5.7472112e-01
   9.8629165e-01  -1.6501147e-01
   9.7776120e-01   2.0972133e-01
  -9.1554279e-01  -4.0222059e-01
  -9.6926761e-01   2.4600874e-01
  -6.9902103e-02  -9.9755386e-01
   1.5908150e-01  -9.8726545e-01
  -6.8062152e-03   9.9997684e-01
  -5.6214273e-01   8.2704023e-01
  -9.9764429e-01   6.8599289e-02
  -3.9680551e-01  -9.1790271e-01
  -8.7703039e-01  -4.8043491e-01
  -2.5740863e-01  -9.6630264e-01
  -9.8735564e-01   1.5852080e-01
  -2.2092857e-01   9.7528999e-01
  -6.2633512e-01  -7.7955392e-01
   2.1347935e-02  -9.9977211e-01
  -6.7459639e-01  -7.3818677e-01
  -2.9050581e-01  -9.5687323e-01
  -1.4894205e-01  -9.8884593e-01
   4.4119384e-02  -9.9902627e-01
   2.6101589e-01  -9.6533450e-01
   9.5110320e-01   3.0887328e-01
  -4.4186353e-01  -8.9708228e-01
   7.9144065e-01  -6.1124602e-01
  -1.5120252e-02  -9.9988568e-01
  -7.1012337e-01  -7.0407727e-01
  -7.1580941e-01   6.9829571e-01
   8.9007610e-01   4.5581196e-01
   8.9498484e-01   4.4609656e-01
  -9.5345254e-01   3.0154313e-01
   8.9265156e-01   4.5074738e-01
  -9.3062220e-01   3.6598132e-01
  -9.7944427e-01  -2.0171497e-01
  -7.1523802e-01  -6.9888095e-01
  -9.5251766e-01   3.0448336e-01
  -4.5265166e-01   8.9168743e-01
   9.4191001e-01  -3.3586535e-01
   5.0185156e-01   8.6495377e-01
   2.5029624e-01  -9.6816930e-01
  -9.0323907e-01   4.2913772e-01
   8.8663726e-01  -4.6246553e-01
  -9.7874563e-01  -2.0507803e-01
   5.8811438e-01   8.0877777e-01
  -5.2602229e-01   8.5047078e-01
  -5.0631003e-01   8.6235153e-01
   6.6156431e-01  -7.4988843e-01
  -1.3262358e-01  -9.9116648e-01
  -9.9075984e-01   1.3562792e-01
  -4.4367799e-01  -8.9618628e-01
   9.9809622e-01  -6.1676016e-02
  -5.5399448e-01  -8.3252034e-01
   4.2704076e-01   9.0423237e-01
  -7.3629094e-01   6.7666510e-01
  -9.9176414e-01   1.2807767e-01
  -9.2454483e-01   3.8107330e-01
  -4.7480664e-01  -8.8009014e-01
   4.1520054e-01   9.0972991e-01
   3.1938807e-01  -9.4762401e-01
  -2.0260639e-01  -9.7926026e-01
   9.2002432e-01   3.9186128e-01
   3.1243652e-01  -9.4993864e-01
  -8.4535961e-01  -5.3419765e-01
  -4.6460948e-01   8.8551569e-01
   9.8517337e-01  -1.7156177e-01
  -4.2353333e-01   9.0588052e-01
  -8.4531336e-01   5.3427083e-01
  -6.8492042e-01   7.2861788e-01
  -5.9345003e-02  -9.9823753e-01
  -2.1843153e-02  -9.9976141e-01
   5.6406666e-01   8.2572926e-01
  -9.8817344e-01   1.5334032e-01
  -4.9380885e-01   8.6957048e-01
  -9.0689102e-01   4.2136526e-01
  -9.0524944e-01   4.2488052e-01
   5.1854268e-01  -8.5505175e-01
  -9.5265398e-01   3.0405657e-01
  -8.9208264e-01  -4.5187229e-01
   4.5974511e-01  -8.8805092e-01
   2.4474213e-01  -9.6958821e-01
  -9.8747346e-01  -1.5778520e-01
  -4.4522614e-03  -9.9999009e-01
  -6.7567596e-01  -7.3719875e-01
  -3.2408028e-02  -9.9947472e-01
   3.9089467e-01   9.2043542e-01
   4.9141669e-01  -8.7092459e-01
  -4.2400085e-01   9.0566179e-01
   9.9829889e-01  -5.8303735e-02
  -6.9964916e-01   7.1448657e-01
  -8.7796316e-01   4.7872820e-01
  -4.6633363e-01   8.8460892e-01
  -9.9660445e-01  -8.2338199e-02
   9.4811862e-01  -3.1791679e-01
  -6.7936490e-01   7.3380061e-01
  -2.7929971e-01  -9.6020397e-01
  -8.5920624e-01   5.1162939e-01
  -6.4424722e-01   7.6481731e-01
  -6.5011820e-01   7.5983309e-01
  -9.0679685e-01  -4.2156788e-01
  -2.0990649e-01   9.7772147e-01
  -9.0504630e-01  -4.2531305e-01
  -7.5723569e-01   6.5314172e-01
  -7.3406436e-01   6.7907990e-01
  -3.2118510e-01  -9.4701644e-01
   9.5505646e-01   2.9642394e-01
  -4.9887228e-01  -8.6667552e-01
  -7.4444870e-01   6.6767966e-01
  -5.8939727e-01  -8.0784334e-01
   1.3682996e-01   9.9059455e-01
  -9.6952293e-01   2.4500060e-01
   9.9958141e-01   2.8931195e-02
   8.8566265e-01   4.6432927e-01
   4.7774253e-01   8.7849990e-01
   6.9214368e-01   7.2175975e-01
  -9.4877749e-01   3.1594505e-01
  -9.3400777e-01   3.5725269e-01
  -9.4165828e-01   3.3657048e-01
   2.9403557e-01   9.5579448e-01
  -9.4857388e-01   3.1655584e-01
   3.8631277e-01   9.2236785e-01
  -9.8633767e-01  -1.6473617e-01
  -9.9926246e-01  -3.8399679e-02
  -9.9966531e-01  -2.5870094e-02
   9.9996274e-01  -8.6325780e-03
  -2.0832306e-01  -9.7806007e-01
  -6.6752867e-01   7.4458409e-01
  -8.6400659e-01  -5.0348049e-01
  -2.5768935e-01  -9.6622782e-01
  -7.4445228e-01   6.6767567e-01
  -8.0030154e-02  -9.9679244e-01
   9.5696077e-01  -2.9021732e-01
  -5.4155766e-01  -8.4066360e-01
  -2.5384572e-01  -9.6724472e-01
  -2.6989080e-01  -9.6289094e-01
  -6.2445903e-01  -7.8105757e-01
   6.2352086e-01  -7.8180671e-01
  -7.8534150e-01   6.1906278e-01
  -6.6593188e-01  -7.4601255e-01
   9.2476071e-01  -3.8054912e-01
   8.5398337e-01   5.2030031e-01
   3.8695791e-01  -9.2209738e-01
   7.5100074e-01  -6.6030136e-01
   8.1163039e-01  -5.8417130e-01
   9.8455799e-01  -1.7505874e-01
   9.5841208e-01  -2.8538795e-01
   9.8252117e-01  -1.8615088e-01
   9.0359404e-01  -4.2838979e-01
   9.9310268e-01  -1.1724789e-01
   9.2602735e-01  -3.7745641e-01
   9.9655580e-01  -8.2924939e-02
   9.9999546e-01  -3.0149382e-03
   9.9807449e-01   6.2026707e-02
   8.2180973e-01  -5.6976203e-01
   9.2752732e-01  -3.7375537e-01
   9.9920167e-01  -3.9950339e-02
   7.8411590e-01  -6.2061442e-01
   9.8852547e-01  -1.5105425e-01
   9.1547301e-01   4.0237937e-01
   7.8282882e-01  -6.2223712e-01
   4.6035411e-01  -8.8773537e-01
   2.9627751e-01  -9.5510190e-01
   8.5230997e-01  -5.2303702e-01
   9.9396247e-01   1.0972061e-01
   8.6893171e-01  -4.9493200e-01
   9.9555034e-01  -9.4231226e-02
   6.1195112e-01   7.9089558e-01
   9.3846132e-01  -3.4538435e-01
   9.4541979e-01  -3.2585490e-01
   9.6982935e-01  -2.4378479e-01
   9.9970503e-01  -2.4286918e-02
   7.2802055e-01  -6.8555531e-01
   9.9565374e-01   9.3132306e-02
   3.0746488e-01  -9.5155943e-01
   7.2960219e-01   6.8387180e-01
  -8.1192351e-01  -5.8376384e-01
   9.9887615e-01  -4.7396677e-02
   9.9441950e-01   1.0549818e-01
   8.9581893e-01  -4.4441922e-01
   3.0000769e-01   9.5393678e-01
   9.5229731e-01  -3.0517182e-01
   9.9719508e-01  -7.4846297e-02
   9.9805268e-01  -6.2376741e-02
   6.8940481e-01  -7.2437628e-01
   9.4407195e-01   3.2973952e-01
   8.9472988e-01  -4.4660771e-01
   7.0892792e-01  -7.0528094e-01
   8.5527474e-01  -5.1817479e-01
   9.9864467e-01   5.2046371e-02
   9.4161330e-01   3.3669629e-01
   8.5846479e-01  -5.1287251e-01
   7.5375390e-01  -6.5715680e-01
   9.8460930e-01   1.7476993e-01
   9.8127192e-01   1.9262769e-01
   5.3257103e-01  -8.4638532e-01
   8.6988843e-01  -4.9324853e-01
   9.9915215e-01  -4.1170125e-02
   9.9998648e-01   5.2004400e-03
   9.4728612e-01   3.2038883e-01
   9.7768753e-01   2.1006452e-01
   9.6280250e-01   2.7020612e-01
   9.8145275e-01  -1.9170421e-01
   9.9951706e-01   3.1074828e-02
   9.9358578e-01  -1.1308094e-01
   8.8011313e-01   4.7476402e-01
   9.9839310e-01   5.6667562e-02
   8.7900215e-01   4.7681780e-01
   9.7146505e-01  -2.3718277e-01
   7.5953892e-01   6.5046186e-01
   7.7885227e-01  -6.2720742e-01
   1.0630327e-01  -9.9433375e-01
   3.6088353e-01  -9.3261089e-01
   8.0178842e-01   5.9760801e-01
   9.9034494e-01   1.3862501e-01
   9.9678452e-01  -8.0128763e-02
   9.3501943e-01   3.5459649e-01
   9.4371255e-01  -3.3076672e-01
   9.6085831e-01   2.7704026e-01
   8.7552848e-01  -4.8316651e-01
   8.7101295e-01  -4.9126006e-01
   9.4460547e-01  -3.2820802e-01
   9.1275907e-01   4.0849833e-01
   9.9886768e-01   4.7574694e-02
   9.6811033e-01  -2.5052422e-01
   7.8347834e-01  -6.2141909e-01
   9.4400690e-01  -3.2992571e-01
   9.5152000e-01  -3.0758687e-01
   7.9458551e-01  -6.0715227e-01
   7.5179633e-01   6.5939539e-01
   8.0893332e-01   5.8790040e-01
   6.1133218e-01   7.9137410e-01
  -9.7047736e-01  -2.4119224e-01
   9.9705291e-01  -7.6716949e-02
   9.9969433e-01   2.4723493e-02
   9.4884159e-01  -3.1575250e-01
   9.9910092e-01   4.2395130e-02
   9.9369070e-01   1.1215525e-01
   2.8576266e-01  -9.5830042e-01
   9.9999499e-01   3.1668462e-03
   9.6201116e-01   2.7301014e-01
   9.6412726e-01  -2.6544043e-01
   9.9095281e-01   1.3421077e-01
   7.1154622e-01  -7.0263930e-01
   9.8739967e-01  -1.5824629e-01
   9.9522499e-01   9.7607466e-02
   9.3894250e-01  -3.4407408e-01
   9.8237565e-01   1.8691732e-01
   9.1596272e-01  -4.0126337e-01
   9.7545751e-01  -2.2018774e-01
   9.9981349e-01  -1.9313032e-02
   9.7945197e-01  -2.0167757e-01
   7.4747779e-01  -6.6428680e-01
   9.1778932e-01  -3.9706771e-01
   9.7351582e-01  -2.2861965e-01
   6.9335070e-01  -7.2060031e-01
   9.9301320e-01   1.1800333e-01
   9.9708571e-01  -7.6289447e-02
   8.6140564e-01  -5.0791764e-01
   9.7253591e-01  -2.3275289e-01
   9.9934305e-01   3.6241825e-02
   9.9888584e-01  -4.7191948e-02
   9.4401323e-01  -3.2990761e-01
   9.9944950e-01  -3.3176656e-02
   8.8600253e-01  -4.6368041e-01
   1.6611998e-01  -9.8610555e-01
   8.8017515e-01  -4.7464903e-01
   7.7906698e-02  -9.9696065e-01
   5.3045293e-01   8.4771439e-01
   8.4714124e-01  -5.3136778e-01
   9.7472623e-01  -2.2340271e-01
   5.1992010e-02   9.9864750e-01
   7.5241665e-01  -6.5868747e-01
   9.9970539e-01  -2.4271907e-02
   9.8775060e-01   1.5604086e-01
   8.5972001e-01  -5.1076560e-01
   9.9268205e-01  -1.2075740e-01
   6.6703925e-01   7.4502257e-01
   7.2050159e-01  -6.9345328e-01
   9.2308239e-01  -3.8460226e-01
   8.1916902e-01  -5.7355219e-01
   9.4499541e-01  -3.2708358e-01
   7.8700551e-01  -6.1694596e-01
   9.9346731e-01   1.1411702e-01
   7.5839338e-01  -6.5179711e-01
   7.3358194e-01  -6.7960101e-01
   7.4943537e-01  -6.6207750e-01
   8.6416862e-01  -5.0320235e-01
   9.9752291e-01  -7.0342298e-02
   4.6508243e-02  -9.9891791e-01
   5.1889524e-01  -8.5483784e-01
   9.5744154e-01  -2.8862726e-01
   9.8619241e-01   1.6560353e-01
   6.0084437e-01  -7.9936602e-01
  -5.7431776e-01  -8.1863246e-01
   9.3095278e-01  -3.6513959e-01
   1.4449512e-01  -9.8950551e-01
   9.1077703e-01  -4.1289853e-01
   8.0450956e-01   5.9393970e-01
   9.0548918e-01  -4.2436935e-01
   9.9999076e-01  -4.2983878e-03
   9.9783172e-01  -6.5816842e-02
   9.5264462e-01  -3.0408590e-01
   9.6729052e-01  -2.5367114e-01
   9.1794113e-01  -3.9671664e-01
   9.9733964e-01   7.2894788e-02
   8.5346966e-01  -5.2114253e-01
   9.7994544e-01  -1.9926598e-01
   8.8502315e-01  -4.6554702e-01
   9.3472620e-01  -3.5536873e-01
   9.9989424e-01  -1.4543633e-02
   9.4890917e-01  -3.1554934e-01
   8.4982559e-01   5.2706400e-01
   2.8953217e-03  -9.9999581e-01
   9.2457993e-01   3.8098814e-01
   9.9809494e-01   6.1696815e-02
   7.2271504e-01  -6.9114613e-01
   9.5360882e-01  -3.0104854e-01
   4.5836556e-01  -8.8876376e-01
   9.9658160e-01  -8.2614251e-02
   7.9344694e-01  -6.0863943e-01
   9.5938643e-01  -2.8209517e-01
   8.3838604e-01  -5.4507691e-01
   9.8220778e-01  -1.8779743e-01
   9.0501701e-01  -4.2537539e-01
   9.8324827e-01  -1.8227132e-01
   9.1217876e-01  -4.0979252e-01
   9.8123634e-01   1.9280882e-01
   9.6166956e-01  -2.7421096e-01
   5.8618784e-01  -8.1017518e-01
   8.5869796e-01  -5.1248201e-01
   9.8001189e-01  -1.9893892e-01
   5.1386930e-01  -8.5786849e-01
   7.8979231e-01   6.1337436e-01
   9.9438437e-01  -1.0582873e-01
   9.0228010e-01  -4.3115035e-01
   6.1429016e-01  -7.8908023e-01
   7.2527621e-01  -6.8845800e-01
   8.5752897e-01  -5.1443568e-01
   9.4379759e-01  -3.3052399e-01
   9.9883395e-01  -4.8277639e-02
   5.7835629e-01  -8.1578428e-01
   9.3273316e-01  -3.6056741e-01
   9.6055920e-01  -2.7807558e-01
   9.9992853e-01   1.1955125e-02
   9.8563658e-01  -1.6888022e-01
   9.8870974e-01  -1.4984342e-01
   9.0353817e-01   4.2850761e-01
   9.6201608e-01   2.7299277e-01
   7.6501431e-01  -6.4401329e-01
   3.0674338e-01  -9.5179226e-01
   9.7759813e-01  -2.1048015e-01
   7.8233241e-01  -6.2286115e-01
   9.9985942e-01  -1.6766955e-02
   8.6181885e-01  -5.0721620e-01
   8.7195108e-01  -4.8959301e-01
   9.8215276e-01   1.8808499e-01
   5.2194361e-01  -8.5297999e-01
   9.2911142e-01  -3.6979989e-01
   9.8825328e-01  -1.5282489e-01
   9.0831096e-01   4.1829558e-01
   8.6631696e-01  -4.9949468e-01
   9.9864325e-01   5.2073618e-02
   8.6670860e-01  -4.9881480e-01
   9.0097296e-01  -4.3387525e-01
   5.5176171e-01  -8.3400181e-01
   8.7210819e-01  -4.8931309e-01
   8.9827885e-01  -4.3942587e-01
   9.3336307e-01  -3.5893366e-01
   3.1103993e-01  -9.5039684e-01
   9.5720491e-01  -2.8941106e-01
   8.6531089e-01  -5.0123553e-01
   9.6729584e-01  -2.5365087e-01
   9.6229456e-01  -2.7200952e-01
   9.9979818e-01  -2.0090022e-02
   8.2515914e-01   5.6490033e-01
   9.9953070e-01  -3.0632862e-02
   9.7406971e-01   2.2624809e-01
   9.9640922e-01   8.4668005e-02
   7.9353287e-01  -6.0852739e-01
   1.5234829e-01  -9.8832687e-01
   2.5420681e-01  -9.6714988e-01
   9.3704128e-01   3.4921861e-01
   9.3318717e-01  -3.5939075e-01
   8.4788006e-01  -5.3018809e-01
   3.6654231e-01  -9.3040138e-01
   8.3437064e-01  -5.5120380e-01
   8.6497962e-01  -5.0180698e-01
   8.8015742e-01  -4.7468192e-01
   8.9841718e-01  -4.3914300e-01
   7.6663887e-01  -6.4207853e-01
   9.6128647e-01  -2.7555094e-01
   8.4757351e-01  -5.3067800e-01
   9.3511728e-01  -3.5433836e-01
   5.3829648e-01  -8.4275554e-01
   9.5041887e-01  -3.1097262e-01
   8.8238637e-01  -4.7052555e-01
   9.9983321e-01  -1.8263187e-02
   8.8339681e-01  -4.6862573e-01
   8.7319992e-01  -4.8736219e-01
   9.9696499e-01  -7.7851249e-02
   9.7201995e-01   2.3489831e-01
   9.1668912e-01  -3.9960113e-01
   8.8756772e-01  -4.6067726e-01
   8.5095905e-01  -5.2523203e-01
   9.6277805e-01   2.7029322e-01
   9.2256276e-01  -3.8584707e-01
   9.4195776e-01  -3.3573141e-01
   6.7238762e-01  -7.4019922e-01
   9.6931778e-01  -2.4581100e-01
   9.4487470e-01   3.2743213e-01
   9.9102708e-01   1.3366121e-01
   6.6939874e-01  -7.4290331e-01
   9.9542396e-01  -9.5556950e-02
   9.0058827e-01  -4.3467317e-01
   8.9515979e-01  -4.4574538e-01
   9.6363211e-01  -2.6723240e-01
   9.6819272e-01   2.5020561e-01
   6.6650509e-01  -7.4550048e-01
   9.6192340e-01   2.7331918e-01
   6.4831854e-01   7.6136920e-01
   8.6324427e-01  -5.0478642e-01
   9.5413743e-01  -2.9936895e-01
   5.5929847e-01  -8.2896635e-01
   8.4973467e-01  -5.2721057e-01
   9.1476502e-01  -4.0398633e-01
   9.7286364e-01   2.3137922e-01
   7.7677449e-01  -6.2977884e-01
   9.1233965e-01  -4.0943420e-01
   9.9995238e-01   9.7586309e-03
   8.2947135e-01   5.5854926e-01
   9.3928907e-01  -3.4312687e-01
   9.9986760e-01  -1.6272248e-02
   9.8071682e-01  -1.9543418e-01
   8.7490260e-01  -4.8429891e-01
   9.9194480e-01  -1.2667088e-01
   9.5459620e-01  -2.9790282e-01
   9.3550782e-01   3.5330598e-01
   9.0014157e-01  -4.3559746e-01
   9.9938373e-01   3.5101998e-02


==> std_dev_ldv1-1.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   1.7349932e-03
   2.0000000e-01   2.7914131e-03
   3.0000000e-01   3.9018423e-03
   4.0000000e-01   4.9864131e-03
   5.0000000e-01   6.4415699e-03
   6.0000000e-01   7.9523539e-03
   7.0000000e-01   9.6469347e-03
   8.0000000e-01   1.1475155e-02
   9.0000000e-01   1.3490624e-02
   1.0000000e+00   1.5649082e-02
   1.1000000e+00   1.7764496e-02
   1.2000000e+00   1.9988221e-02
   1.3000000e+00   2.2552260e-02
   1.4000000e+00   2.4958905e-02
   1.5000000e+00   2.7363770e-02
   1.6000000e+00   3.0013722e-02
   1.7000000e+00   3.2625065e-02
   1.8000000e+00   3.5186466e-02
   1.9000000e+00   3.7981371e-02
   2.0000000e+00   4.0879755e-02
   2.1000000e+00   4.3741573e-02
   2.2000000e+00   4.6670628e-02
   2.3000000e+00   4.9641457e-02
   2.4000000e+00   5.2738945e-02
   2.5000000e+00   5.5887586e-02
   2.6000000e+00   5.9125766e-02
   2.7000000e+00   6.2323755e-02
   2.8000000e+00   6.5596425e-02
   2.9000000e+00   6.9007397e-02
   3.0000000e+00   7.2468489e-02
   3.1000000e+00   7.6031964e-02
   3.2000000e+00   7.9530169e-02
   3.3000000e+00   8.3079080e-02
   3.4000000e+00   8.6780443e-02
   3.5000000e+00   9.0528858e-02
   3.6000000e+00   9.4320066e-02
   3.7000000e+00   9.8169125e-02
   3.8000000e+00   1.0200556e-01
   3.9000000e+00   1.0594543e-01
   4.0000000e+00   1.1002536e-01
   4.1000000e+00   1.1404084e-01
   4.2000000e+00   1.1816431e-01
   4.3000000e+00   1.2239227e-01
   4.4000000e+00   1.2678175e-01
   4.5000000e+00   1.3118517e-01
   4.6000000e+00   1.3565679e-01
   4.7000000e+00   1.4018990e-01
   4.8000000e+00   1.4472961e-01
   4.9000000e+00   1.4918579e-01
   5.0000000e+00   1.5348342e-01


==> std_dev_ldv1-2.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   1.8045711e-03
   2.0000000e-01   2.8307588e-03
   3.0000000e-01   3.8248966e-03
   4.0000000e-01   4.9028797e-03
   5.0000000e-01   6.3852228e-03
   6.0000000e-01   8.0615368e-03
   7.0000000e-01   9.8998013e-03
   8.0000000e-01   1.1792543e-02
   9.0000000e-01   1.3804316e-02
   1.0000000e+00   1.5830395e-02
   1.1000000e+00   1.8035969e-02
   1.2000000e+00   2.0463209e-02
   1.3000000e+00   2.2826481e-02
   1.4000000e+00   2.5240892e-02
   1.5000000e+00   2.7573042e-02
   1.6000000e+00   3.0194043e-02
   1.7000000e+00   3.2854389e-02
   1.8000000e+00   3.5496367e-02
   1.9000000e+00   3.8266755e-02
   2.0000000e+00   4.1140056e-02
   2.1000000e+00   4.4174852e-02
   2.2000000e+00   4.7009296e-02
   2.3000000e+00   4.9963035e-02
   2.4000000e+00   5.3010927e-02
   2.5000000e+00   5.6263332e-02
   2.6000000e+00   5.9549645e-02
   2.7000000e+00   6.2856018e-02
   2.8000000e+00   6.6262510e-02
   2.9000000e+00   6.9615197e-02
   3.0000000e+00   7.3121485e-02
   3.1000000e+00   7.6578072e-02
   3.2000000e+00   8.0225743e-02
   3.3000000e+00   8.3901172e-02
   3.4000000e+00   8.7448381e-02
   3.5000000e+00   9.1105092e-02
   3.6000000e+00   9.4962617e-02
   3.7000000e+00   9.8869795e-02
   3.8000000e+00   1.0267995e-01
   3.9000000e+00   1.0650439e-01
   4.0000000e+00   1.1053316e-01
   4.1000000e+00   1.1471241e-01
   4.2000000e+00   1.1887138e-01
   4.3000000e+00   1.2312941e-01
   4.4000000e+00   1.2759743e-01
   4.5000000e+00   1.3192132e-01
   4.6000000e+00   1.3644451e-01
   4.7000000e+00   1.4089381e-01
   4.8000000e+00   1.4540328e-01
   4.9000000e+00   1.4989518e-01
   5.0000000e+00   1.5420823e-01


==> std_dev_ldv1-3.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   1.7541053e-03
   2.0000000e-01   2.6959508e-03
   3.0000000e-01   3.5895363e-03
   4.0000000e-01   4.7209072e-03
   5.0000000e-01   6.1046871e-03
   6.0000000e-01   6.4141660e-03
   7.0000000e-01   6.5359760e-03
   8.0000000e-01   7.2309706e-03
   9.0000000e-01   8.9544359e-03
   1.0000000e+00   1.1440569e-02
   1.1000000e+00   1.1996019e-02
   1.2000000e+00   1.1835748e-02
   1.3000000e+00   1.2797676e-02
   1.4000000e+00   1.4312758e-02
   1.5000000e+00   1.7548648e-02
   1.6000000e+00   1.9343288e-02
   1.7000000e+00   1.9017209e-02
   1.8000000e+00   1.9852513e-02
   1.9000000e+00   2.1157135e-02
   2.0000000e+00   2.3134000e-02
   2.1000000e+00   2.5374691e-02
   2.2000000e+00   2.5841682e-02
   2.3000000e+00   2.5869989e-02
   2.4000000e+00   2.7621579e-02
   2.5000000e+00   3.0719502e-02
   2.6000000e+00   3.5543077e-02
   2.7000000e+00   3.5135488e-02
   2.8000000e+00   3.4665482e-02
   2.9000000e+00   3.6054674e-02
   3.0000000e+00   3.8850156e-02
   3.1000000e+00   4.4122144e-02
   3.2000000e+00   4.5352354e-02
   3.3000000e+00   4.4880548e-02
   3.4000000e+00   4.5562622e-02
   3.5000000e+00   4.7259010e-02
   3.6000000e+00   5.1387005e-02
   3.7000000e+00   5.4434247e-02
   3.8000000e+00   5.4545762e-02
   3.9000000e+00   5.4619061e-02
   4.0000000e+00   5.5570519e-02
   4.1000000e+00   5.7981502e-02
   4.2000000e+00   6.0902980e-02
   4.3000000e+00   6.4091133e-02
   4.4000000e+00   6.4897305e-02
   4.5000000e+00   6.7474126e-02
   4.6000000e+00   7.1454480e-02
   4.7000000e+00   7.6551807e-02
   4.8000000e+00   7.8465309e-02
   4.9000000e+00   7.8069815e-02
   5.0000000e+00   8.0158564e-02


==> std_dev_ldv1-4.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   1.8103090e-03
   2.0000000e-01   2.7723009e-03
   3.0000000e-01   3.5191360e-03
   4.0000000e-01   4.5908808e-03
   5.0000000e-01   6.0118919e-03
   6.0000000e-01   6.4366683e-03
   7.0000000e-01   6.6264656e-03
   8.0000000e-01   7.4115831e-03
   9.0000000e-01   8.7032637e-03
   1.0000000e+00   1.1103097e-02
   1.1000000e+00   1.1857545e-02
   1.2000000e+00   1.1888298e-02
   1.3000000e+00   1.2912023e-02
   1.4000000e+00   1.4701321e-02
   1.5000000e+00   1.7856229e-02
   1.6000000e+00   1.9636005e-02
   1.7000000e+00   1.9341604e-02
   1.8000000e+00   2.0267076e-02
   1.9000000e+00   2.1724334e-02
   2.0000000e+00   2.3723594e-02
   2.1000000e+00   2.5830102e-02
   2.2000000e+00   2.6233250e-02
   2.3000000e+00   2.6307838e-02
   2.4000000e+00   2.7933790e-02
   2.5000000e+00   3.1015887e-02
   2.6000000e+00   3.6034865e-02
   2.7000000e+00   3.5624590e-02
   2.8000000e+00   3.5238692e-02
   2.9000000e+00   3.6708211e-02
   3.0000000e+00   3.9251530e-02
   3.1000000e+00   4.3975737e-02
   3.2000000e+00   4.5162697e-02
   3.3000000e+00   4.5076978e-02
   3.4000000e+00   4.6114472e-02
   3.5000000e+00   4.7819687e-02
   3.6000000e+00   5.1952258e-02
   3.7000000e+00   5.5101976e-02
   3.8000000e+00   5.5204724e-02
   3.9000000e+00   5.5542870e-02
   4.0000000e+00   5.6495344e-02
   4.1000000e+00   5.9108268e-02
   4.2000000e+00   6.2000304e-02
   4.3000000e+00   6.5186844e-02
   4.4000000e+00   6.6009428e-02
   4.5000000e+00   6.8365507e-02
   4.6000000e+00   7.2236123e-02
   4.7000000e+00   7.7411680e-02
   4.8000000e+00   7.8970375e-02
   4.9000000e+00   7.8550062e-02
   5.0000000e+00   8.0458509e-02


==> std_dev_ldv1-5.dat <==
   0.0000000e+00   8.1305451e-20
   1.0000000e-01   2.3484946e-03
   2.0000000e-01   3.3738132e-03
   3.0000000e-01   4.0179535e-03
   4.0000000e-01   4.4998659e-03
   5.0000000e-01   5.2131538e-03
   6.0000000e-01   5.7575396e-03
   7.0000000e-01   6.1853078e-03
   8.0000000e-01   6.6672494e-03
   9.0000000e-01   7.1048246e-03
   1.0000000e+00   7.3005284e-03
   1.1000000e+00   7.7047348e-03
   1.2000000e+00   8.0802410e-03
   1.3000000e+00   8.4718782e-03
   1.4000000e+00   8.6370479e-03
   1.5000000e+00   8.8319938e-03
   1.6000000e+00   9.2317355e-03
   1.7000000e+00   9.5930708e-03
   1.8000000e+00   9.8452280e-03
   1.9000000e+00   1.0075257e-02
   2.0000000e+00   1.0304953e-02
   2.1000000e+00   1.0528620e-02
   2.2000000e+00   1.0703444e-02
   2.3000000e+00   1.0843895e-02
   2.4000000e+00   1.1008357e-02
   2.5000000e+00   1.1163832e-02
   2.6000000e+00   1.1405218e-02
   2.7000000e+00   1.1547979e-02
   2.8000000e+00   1.1773637e-02
   2.9000000e+00   1.1818351e-02
   3.0000000e+00   1.1933868e-02
   3.1000000e+00   1.2108350e-02
   3.2000000e+00   1.2228350e-02
   3.3000000e+00   1.2442912e-02
   3.4000000e+00   1.2725891e-02
   3.5000000e+00   1.2883685e-02
   3.6000000e+00   1.3022394e-02
   3.7000000e+00   1.3220295e-02
   3.8000000e+00   1.3596275e-02
   3.9000000e+00   1.3750397e-02
   4.0000000e+00   1.3923633e-02
   4.1000000e+00   1.4062095e-02
   4.2000000e+00   1.4218941e-02
   4.3000000e+00   1.4103211e-02
   4.4000000e+00   1.4163727e-02
   4.5000000e+00   1.4270405e-02
   4.6000000e+00   1.4660544e-02
   4.7000000e+00   1.5088326e-02
   4.8000000e+00   1.5263719e-02
   4.9000000e+00   1.5462147e-02
   5.0000000e+00   1.5556848e-02


==> std_dev_ldv2-1.dat <==
   0.0000000e+00   3.5370231e-20
   1.0000000e-01   2.0501195e-03
   2.0000000e-01   2.8158270e-03
   3.0000000e-01   3.6766095e-03
   4.0000000e-01   4.3902455e-03
   5.0000000e-01   4.7923388e-03
   6.0000000e-01   5.4356290e-03
   7.0000000e-01   6.1494617e-03
   8.0000000e-01   6.8609042e-03
   9.0000000e-01   7.4819432e-03
   1.0000000e+00   8.0773343e-03
   1.1000000e+00   8.8698819e-03
   1.2000000e+00   9.7258399e-03
   1.3000000e+00   1.0725066e-02
   1.4000000e+00   1.1419431e-02
   1.5000000e+00   1.2352377e-02
   1.6000000e+00   1.3331406e-02
   1.7000000e+00   1.4230032e-02
   1.8000000e+00   1.5201433e-02
   1.9000000e+00   1.6235711e-02
   2.0000000e+00   1.7211280e-02
   2.1000000e+00   1.8348377e-02
   2.2000000e+00   1.9450239e-02
   2.3000000e+00   2.0635718e-02
   2.4000000e+00   2.1984562e-02
   2.5000000e+00   2.3210033e-02
   2.6000000e+00   2.4585403e-02
   2.7000000e+00   2.5795999e-02
   2.8000000e+00   2.7090182e-02
   2.9000000e+00   2.8451228e-02
   3.0000000e+00   2.9859147e-02
   3.1000000e+00   3.1312868e-02
   3.2000000e+00   3.2738096e-02
   3.3000000e+00   3.4014020e-02
   3.4000000e+00   3.5467083e-02
   3.5000000e+00   3.7029441e-02
   3.6000000e+00   3.8441034e-02
   3.7000000e+00   3.9828992e-02
   3.8000000e+00   4.1332531e-02
   3.9000000e+00   4.2975352e-02
   4.0000000e+00   4.4544449e-02
   4.1000000e+00   4.6222699e-02
   4.2000000e+00   4.7841828e-02
   4.3000000e+00   4.9442687e-02
   4.4000000e+00   5.1039115e-02
   4.5000000e+00   5.2508615e-02
   4.6000000e+00   5.4240215e-02
   4.7000000e+00   5.6000009e-02
   4.8000000e+00   5.7596656e-02
   4.9000000e+00   5.9224401e-02
   5.0000000e+00   6.0878977e-02


==> std_dev_ldv2-2.dat <==
   0.0000000e+00   1.7682102e-20
   1.0000000e-01   1.9448148e-03
   2.0000000e-01   2.8123407e-03
   3.0000000e-01   3.6408555e-03
   4.0000000e-01   4.2639279e-03
   5.0000000e-01   4.7082717e-03
   6.0000000e-01   5.3787870e-03
   7.0000000e-01   5.9123811e-03
   8.0000000e-01   6.7140487e-03
   9.0000000e-01   7.3679460e-03
   1.0000000e+00   8.1024472e-03
   1.1000000e+00   8.9830498e-03
   1.2000000e+00   9.8000559e-03
   1.3000000e+00   1.0694131e-02
   1.4000000e+00   1.1478060e-02
   1.5000000e+00   1.2374590e-02
   1.6000000e+00   1.3273214e-02
   1.7000000e+00   1.4222788e-02
   1.8000000e+00   1.5141822e-02
   1.9000000e+00   1.6312640e-02
   2.0000000e+00   1.7363439e-02
   2.1000000e+00   1.8508562e-02
   2.2000000e+00   1.9713013e-02
   2.3000000e+00   2.0788990e-02
   2.4000000e+00   2.2017295e-02
   2.5000000e+00   2.3384278e-02
   2.6000000e+00   2.4769628e-02
   2.7000000e+00   2.6032932e-02
   2.8000000e+00   2.7426259e-02
   2.9000000e+00   2.8746500e-02
   3.0000000e+00   3.0194793e-02
   3.1000000e+00   3.1574217e-02
   3.2000000e+00   3.2892910e-02
   3.3000000e+00   3.4257135e-02
   3.4000000e+00   3.5738140e-02
   3.5000000e+00   3.7346869e-02
   3.6000000e+00   3.8873704e-02
   3.7000000e+00   4.0301437e-02
   3.8000000e+00   4.1799294e-02
   3.9000000e+00   4.3403015e-02
   4.0000000e+00   4.4854000e-02
   4.1000000e+00   4.6568374e-02
   4.2000000e+00   4.8185644e-02
   4.3000000e+00   4.9752513e-02
   4.4000000e+00   5.1413591e-02
   4.5000000e+00   5.2982517e-02
   4.6000000e+00   5.4734424e-02
   4.7000000e+00   5.6560017e-02
   4.8000000e+00   5.8270687e-02
   4.9000000e+00   5.9983348e-02
   5.0000000e+00   6.1595745e-02


==> std_dev_ldv2-3.dat <==
   0.0000000e+00   3.5370231e-18
   1.0000000e-01   2.0175791e-01
   2.0000000e-01   2.7557084e-01
   3.0000000e-01   3.5858398e-01
   4.0000000e-01   4.3593017e-01
   5.0000000e-01   4.6755526e-01
   6.0000000e-01   4.9897680e-01
   7.0000000e-01   5.5810299e-01
   8.0000000e-01   5.9608533e-01
   9.0000000e-01   6.4307985e-01
   1.0000000e+00   6.8408098e-01
   1.1000000e+00   7.0062667e-01
   1.2000000e+00   7.4911409e-01
   1.3000000e+00   8.2154312e-01
   1.4000000e+00   8.4836784e-01
   1.5000000e+00   9.2853199e-01
   1.6000000e+00   9.7395111e-01
   1.7000000e+00   1.0069427e-0
   1.8000000e+00   1.0978944e-0
   1.9000000e+00   1.1474811e-0
   2.0000000e+00   1.2083853e-0
   2.1000000e+00   1.2449362e-0
   2.2000000e+00   1.2815626e-0
   2.3000000e+00   1.3145133e-0
   2.4000000e+00   1.3756924e-0
   2.5000000e+00   1.4759662e-0
   2.6000000e+00   1.5937688e-0
   2.7000000e+00   1.6001876e-0
   2.8000000e+00   1.6173277e-0
   2.9000000e+00   1.6861805e-0
   3.0000000e+00   1.7751634e-0
   3.1000000e+00   1.8963545e-0
   3.2000000e+00   1.9608125e-0
   3.3000000e+00   1.9766326e-0
   3.4000000e+00   1.9963234e-0
   3.5000000e+00   2.0727874e-0
   3.6000000e+00   2.1721011e-0
   3.7000000e+00   2.2343306e-0
   3.8000000e+00   2.3000806e-0
   3.9000000e+00   2.3512280e-0
   4.0000000e+00   2.4450609e-0
   4.1000000e+00   2.5291387e-0
   4.2000000e+00   2.6240596e-0
   4.3000000e+00   2.7049092e-0
   4.4000000e+00   2.7600633e-0
   4.5000000e+00   2.8173007e-0
   4.6000000e+00   2.9044497e-0
   4.7000000e+00   3.0923765e-0
   4.8000000e+00   3.2114144e-0
   4.9000000e+00   3.2180436e-0
   5.0000000e+00   3.2659990e-0


==> std_dev_ldv2-4.dat <==
   0.0000000e+00   1.7682102e-18
   1.0000000e-01   1.9145709e-01
   2.0000000e-01   2.7699401e-01
   3.0000000e-01   3.5696819e-01
   4.0000000e-01   4.2312857e-01
   5.0000000e-01   4.5856060e-01
   6.0000000e-01   4.9431583e-01
   7.0000000e-01   5.3356289e-01
   8.0000000e-01   5.9228189e-01
   9.0000000e-01   6.3679671e-01
   1.0000000e+00   6.9044248e-01
   1.1000000e+00   7.1147872e-01
   1.2000000e+00   7.6635936e-01
   1.3000000e+00   8.0267854e-01
   1.4000000e+00   8.4661933e-01
   1.5000000e+00   9.1056652e-01
   1.6000000e+00   9.5270518e-01
   1.7000000e+00   9.8061981e-01
   1.8000000e+00   1.0327430e-0
   1.9000000e+00   1.0875924e-0
   2.0000000e+00   1.1617778e-0
   2.1000000e+00   1.2252239e-0
   2.2000000e+00   1.2508772e-0
   2.3000000e+00   1.2621179e-0
   2.4000000e+00   1.3109540e-0
   2.5000000e+00   1.4300991e-0
   2.6000000e+00   1.5539313e-0
   2.7000000e+00   1.5611835e-0
   2.8000000e+00   1.5873401e-0
   2.9000000e+00   1.6551379e-0
   3.0000000e+00   1.7636893e-0
   3.1000000e+00   1.8968189e-0
   3.2000000e+00   1.9511213e-0
   3.3000000e+00   1.9635421e-0
   3.4000000e+00   2.0172461e-0
   3.5000000e+00   2.0903657e-0
   3.6000000e+00   2.1828055e-0
   3.7000000e+00   2.2686878e-0
   3.8000000e+00   2.3179232e-0
   3.9000000e+00   2.3629376e-0
   4.0000000e+00   2.4315432e-0
   4.1000000e+00   2.5359382e-0
   4.2000000e+00   2.6098616e-0
   4.3000000e+00   2.6929566e-0
   4.4000000e+00   2.7488858e-0
   4.5000000e+00   2.8141742e-0
   4.6000000e+00   2.9127031e-0
   4.7000000e+00   3.1140185e-0
   4.8000000e+00   3.2338600e-0
   4.9000000e+00   3.2730056e-0
   5.0000000e+00   3.3237639e-0


==> std_dev_ldv2-5.dat <==
   0.0000000e+00   8.3196050e-18
   1.0000000e-01   2.2913252e-01
   2.0000000e-01   3.5293301e-01
   3.0000000e-01   4.2616425e-01
   4.0000000e-01   4.6007370e-01
   5.0000000e-01   5.1049633e-01
   6.0000000e-01   5.6138768e-01
   7.0000000e-01   6.1405645e-01
   8.0000000e-01   6.7812642e-01
   9.0000000e-01   6.7340088e-01
   1.0000000e+00   7.0097142e-01
   1.1000000e+00   7.4134520e-01
   1.2000000e+00   7.7835136e-01
   1.3000000e+00   8.2140874e-01
   1.4000000e+00   8.4123211e-01
   1.5000000e+00   8.5577604e-01
   1.6000000e+00   8.7692724e-01
   1.7000000e+00   9.0100892e-01
   1.8000000e+00   9.3333622e-01
   1.9000000e+00   9.4489922e-01
   2.0000000e+00   9.5523852e-01
   2.1000000e+00   9.8130430e-01
   2.2000000e+00   9.9263816e-01
   2.3000000e+00   1.0066682e-0
   2.4000000e+00   1.0088947e-0
   2.5000000e+00   1.0136693e-0
   2.6000000e+00   1.0415283e-0
   2.7000000e+00   1.0847857e-0
   2.8000000e+00   1.1145605e-0
   2.9000000e+00   1.1215601e-0
   3.0000000e+00   1.1395605e-0
   3.1000000e+00   1.1700832e-0
   3.2000000e+00   1.1994019e-0
   3.3000000e+00   1.2346199e-0
   3.4000000e+00   1.2930342e-0
   3.5000000e+00   1.2789947e-0
   3.6000000e+00   1.2848866e-0
   3.7000000e+00   1.2997749e-0
   3.8000000e+00   1.3189161e-0
   3.9000000e+00   1.3159798e-0
   4.0000000e+00   1.3369167e-0
   4.1000000e+00   1.3483962e-0
   4.2000000e+00   1.3488691e-0
   4.3000000e+00   1.3580534e-0
   4.4000000e+00   1.3773292e-0
   4.5000000e+00   1.3947611e-0
   4.6000000e+00   1.4163516e-0
   4.7000000e+00   1.4394945e-0
   4.8000000e+00   1.4603950e-0
   4.9000000e+00   1.4767256e-0
   5.0000000e+00   1.4929829e-0

